Abstract Interpretation-Based Data Leakage Static Analysis

Data leakage is a well-known problem in machine learning. Data leakage occurs when information from outside the training dataset is used to create a model. This phenomenon renders a model excessively optimistic or even useless in the real world since the model tends to leverage greatly on the unfairly acquired information. To date, detection of data leakages occurs post-mortem using run-time methods. However, due to the insidious nature of data leakage, it may not be apparent to a data scientist that a data leakage has occurred in the first place. For this reason, it is advantageous to detect data leakages as early as possible in the development life cycle. In this paper, we propose a novel static analysis to detect several instances of data leakages during development time. We define our analysis using the framework of abstract interpretation: we define a concrete semantics that is sound and complete, from which we derive a sound and computable abstract semantics. We implement our static analysis inside the open-source NBLyzer static analysis framework and demonstrate its utility by evaluating its performance and precision on over 2000 Kaggle competition notebooks.

==> data/file_avg.csv <==
1;0.007995525995890299;0.007535417874654134
2;0.00015683968861897787;0.0001408259073893229
3;5.4955482482910156e-05;6.184975306193034e-05
4;7.363160451253255e-05;6.198883056640625e-05
5;6.67572021484375e-05;7.224082946777344e-05
6;8.153915405273438e-05;7.176399230957031e-05
7;0.00012195110321044922;8.785724639892578e-05
8;0.0003262996673583984;0.00019626617431640626
9;0.00012695789337158203;0.00015020370483398438
10;0.00011897087097167969;0.0001068115234375
11;0.0001652240753173828;0.00016450881958007812
12;8.934736251831055e-05;8.255243301391602e-05
13;0.00047343969345092773;0.0004763603210449219
14;0.00011730194091796875;9.512901306152344e-05
15;7.987022399902344e-05;7.05718994140625e-05
16;0.00010395050048828125;9.512901306152344e-05
17;0.00012109829829289363;0.00011543127206655649
18;0.00046892960866292316;0.00043912728627522785
19;6.198883056640625e-05;7.390975952148438e-05
20;9.226799011230469e-05;0.0001049041748046875
21;0.003040870030721029;0.0028494993845621743
22;0.0010981559753417969;0.0010650157928466797
23;0.1075747013092041;0.10217177867889404
24;0.00021572113037109374;0.00023751258850097657
25;0.0008252620697021485;0.0010189056396484376
26;0.009642839431762695;0.010230302810668945
27;9.632110595703125e-05;0.0001628398895263672
28;7.096926371256511e-05;9.628136952718099e-05
29;0.007985353469848633;0.009879112243652344
30;5.543231964111328e-05;0.0001728534698486328
31;0.00010037422180175781;0.00010212262471516927
32;9.870529174804688e-05;0.00010355313618977864
33;0.0001628398895263672;0.00016339619954427084
34;0.0005697409311930338;0.0005666414896647135
35;0.009320735931396484;0.011354207992553711
36;7.736682891845703e-05;7.18832015991211e-05
37;0.00016045570373535156;0.00012445449829101562
38;8.273124694824219e-05;6.691614786783855e-05
39;0.0009529590606689453;0.0006546974182128906
40;0.00011467933654785156;0.00010204315185546875
41;0.00013446807861328125;0.00011992454528808594
42;0.00015278296037153765;0.0001537799835205078
43;6.490945816040039e-05;6.133317947387695e-05
44;0.0022782325744628907;0.0018310546875
45;0.00010228157043457031;8.702278137207031e-05
46;7.319450378417969e-05;8.845329284667969e-05
47;0.00022077560424804688;0.0001976490020751953
48;8.529424667358398e-05;8.362531661987305e-05
49;6.914138793945312e-05;6.628036499023438e-05
50;0.0001844167709350586;0.0001653432846069336
51;5.856156349182129e-05;5.510449409484863e-05
52;0.00011992454528808594;0.00010752677917480469
53;0.0004942417144775391;0.00042549769083658856
54;0.00015211105346679688;0.0001366138458251953
55;6.407499313354492e-05;6.115436553955078e-05
56;0.0001475811004638672;0.00012373924255371094
57;0.0005233287811279297;0.0004521012306213379
58;0.8503375053405762;0.7927492459615072
59;0.00016266107559204102;0.00013953447341918945
60;0.00010251998901367188;8.511543273925781e-05
61;0.010034521420796713;0.008893926938374838
62;0.00013343493143717447;0.00010315577189127605
63;5.53131103515625e-05;4.887580871582031e-05
64;0.0002391338348388672;0.00019502639770507812
65;0.00011539459228515625;0.00010597705841064453
66;0.00046253204345703125;0.0004017949104309082
67;0.00017221768697102865;0.0001521905263264974
68;0.002634265206076882;0.002423373135653409
69;7.063150405883789e-05;0.00011676549911499023
70;9.083747863769531e-05;8.940696716308594e-05
71;0.00018334388732910156;0.0001761913299560547
72;9.965896606445312e-05;8.678436279296875e-05
73;7.283687591552734e-05;6.73532485961914e-05
74;0.0125608891248703;0.010553538799285889
75;0.000110626220703125;9.107589721679688e-05
76;7.617473602294922e-05;7.510185241699219e-05
77;0.0001341104507446289;0.0001100301742553711
78;0.0020619630813598633;0.0018607378005981445
79;6.026029586791992e-05;5.4895877838134766e-05
80;0.001586318016052246;0.0012867450714111328
81;0.00020265579223632812;0.0001114209493001302
82;0.0006545782089233398;0.000582575798034668
83;0.002627849578857422;0.002686670848301479
84;0.0014324188232421875;0.0019234418869018555
85;0.00016182661056518555;0.00016885995864868164
86;5.817413330078125e-05;6.985664367675781e-05
87;7.843971252441406e-05;0.0001304149627685547
88;0.002600431442260742;0.0027206738789876304
89;0.000992727279663086;0.0012979507446289062
90;0.001657724380493164;0.002237468957901001
91;18.83284032344818;31.00096905231476
92;0.04177594184875488;0.06826841831207275
93;0.021335840225219727;0.023923873901367188
94;6.437301635742188e-05;5.7220458984375e-05
95;5.6743621826171875e-05;5.4001808166503906e-05
96;9.783109029134114e-05;0.0002556641896565755
97;8.33272933959961e-05;6.67572021484375e-05
98;8.463859558105469e-05;7.82012939453125e-05
99;0.00011849403381347656;7.929801940917969e-05
100;0.00011438131332397461;9.644031524658203e-05
101;0.00019288063049316406;8.845329284667969e-05
102;0.002750396728515625;0.002735137939453125
103;0.00012675921122233072;0.00012977917989095053
104;8.328755696614583e-05;6.90619150797526e-05
105;7.796287536621094e-05;7.176399230957031e-05
106;9.1552734375e-05;8.225440979003906e-05
107;0.03721707207815988;0.03775841849190848
108;0.0009140968322753906;0.0010263919830322266
109;6.35385513305664e-05;5.543231964111328e-05
110;7.76052474975586e-05;7.355213165283203e-05
111;7.271766662597656e-05;6.568431854248047e-05
112;6.842613220214844e-05;6.930033365885417e-05
113;6.771087646484375e-05;7.367134094238281e-05
114;7.184346516927083e-05;6.930033365885416e-05
115;7.259845733642578e-05;6.592273712158203e-05
116;7.557868957519531e-05;6.707509358723958e-05
117;0.06593918800354004;0.06886637210845947
118;6.580352783203125e-05;5.91278076171875e-05
119;0.0001468658447265625;0.0001373291015625
120;8.191381181989397e-05;8.760179792131697e-05
121;0.0001932382583618164;0.00016880035400390625
122;0.00010251998901367188;7.915496826171875e-05
123;0.00017523765563964844;0.00012362003326416016
124;0.00014328956604003906;7.033348083496094e-05
125;0.00034499168395996094;0.00035961469014485675
126;8.761882781982422e-05;0.0001691579818725586
127;0.002441692352294922;0.002480745315551758
128;0.00015807151794433594;0.00016641616821289062
129;6.850560506184895e-05;6.492932637532553e-05
130;0.0016372203826904297;0.0020278215408325194
131;0.0027459008353097098;0.003004789352416992
132;0.00027310848236083984;0.000286102294921875
133;9.459257125854492e-05;8.296966552734375e-05
134;0.00011873245239257812;0.0001074075698852539
135;7.120768229166667e-05;0.00010498364766438802
136;0.00010180473327636719;9.691715240478516e-05
137;0.002687760761805943;0.002646071570260184
138;0.0003052949905395508;0.00030601024627685547
139;9.989738464355469e-05;5.424022674560547e-05
140;8.785724639892578e-05;6.663799285888672e-05
141;0.00019057591756184897;0.0001312096913655599
142;7.104873657226562e-05;0.0001862049102783203
143;0.00014603137969970703;0.00013571977615356445
144;0.0028987407684326174;0.0030832290649414062
145;0.008652249972025553;0.008303006490071615
146;0.00015246868133544922;0.00014030933380126953
147;0.00011920928955078125;0.00010502338409423828
148;7.414817810058594e-05;6.258487701416016e-05
149;8.153915405273438e-05;7.128715515136719e-05
150;0.00010216236114501953;9.72747802734375e-05
151;0.012128353118896484;0.013438940048217773
152;7.522106170654297e-05;6.717443466186523e-05
153;0.04896193392136518;0.04511115130256204
154;6.771087646484375e-05;7.74065653483073e-05
155;8.072853088378907e-05;7.224082946777344e-05
156;0.0028817994253976004;0.0028526101793561664
157;8.845329284667969e-05;7.724761962890625e-05
158;8.940696716308594e-05;7.677078247070312e-05
159;0.0001609325408935547;0.00014328956604003906
160;0.0002716382344563802;0.0004932880401611328
161;9.012222290039062e-05;0.0001633167266845703
162;7.319450378417969e-05;6.643931070963542e-05
163;0.00012699762980143228;0.00012763341267903647
164;6.628036499023438e-05;6.568431854248047e-05
165;23.08281021647983;32.942647775014244
166;0.0002381006876627604;0.00021568934122721353
167;0.005698442459106445;0.005580289023263114
168;9.012222290039062e-05;7.605552673339844e-05
169;0.0019483566284179688;0.002751171588897705
170;0.0014582662021412568;0.0015068755430333754
171;0.010014216105143229;0.009748538335164389
172;0.00016605854034423828;7.593631744384766e-05
173;0.00011301040649414062;0.00010907649993896484
174;0.000444332758585612;0.0006536642710367838
175;0.00011873245239257812;0.0001068115234375
176;0.0006311734517415365;0.000537872314453125
177;0.009202289581298827;0.008768939971923828
178;7.021427154541016e-05;0.00015544891357421875
179;0.06771639982859294;0.07014425595601399
180;0.00013113021850585938;0.00011658668518066406
181;0.00018584728240966797;0.00017559528350830078
182;0.00010526180267333984;7.975101470947266e-05
183;0.002238559722900391;0.0027025699615478515
184;9.655952453613281e-05;9.679794311523438e-05
185;0.0001302957534790039;0.0001176595687866211
186;7.56978988647461e-05;6.437301635742188e-05
187;0.0001348257064819336;0.0001329183578491211
188;0.0007529258728027344;0.0005284309387207031
189;8.344650268554688e-05;7.295608520507812e-05
190;0.035890817642211914;0.028872013092041016
191;8.591016133626302e-05;6.850560506184895e-05
192;0.00042939186096191406;0.0004214048385620117
193;6.437301635742188e-05;6.175041198730469e-05
194;0.00010395050048828125;0.00010061264038085938
195;0.0005085468292236328;0.0004038810729980469
196;0.00024247169494628906;0.00013637542724609375
197;7.30752944946289e-05;6.580352783203125e-05
198;0.004294037818908691;0.003904581069946289
199;0.0001266002655029297;0.0001380443572998047
200;0.00012046098709106445;0.0001258254051208496
201;0.00011432170867919922;0.00022423267364501953
202;8.31286112467448e-05;7.232030232747397e-05
203;0.00045990943908691406;0.0004608631134033203
204;0.00013208389282226562;9.489059448242188e-05
205;0.00015246868133544922;0.00013643503189086914
206;0.00034999847412109375;0.00034275054931640623
207;0.00026702880859375;0.0004506111145019531
208;0.00014317035675048828;0.0001233816146850586
209;0.00022101402282714844;0.00020933151245117188
210;0.00021839141845703125;0.0001628398895263672
211;8.559226989746094e-05;9.822845458984375e-05
212;6.186962127685547e-05;6.0558319091796875e-05
213;0.00015664100646972656;0.00021767616271972656
214;0.010416269302368164;0.014957427978515625
215;1.727417876985338;1.645863856209649
216;0.00013168652852376303;0.00011968612670898438
217;8.213520050048828e-05;8.285045623779297e-05
218;0.0001022020975748698;0.00010045369466145833
219;7.18832015991211e-05;7.212162017822266e-05
220;0.0001373291015625;0.00011920928955078125
221;0.00010132789611816406;0.00011920928955078125
222;0.0002758502960205078;0.00014019012451171875
223;5.541907416449653e-05;5.7591332329644094e-05
224;0.00013677279154459635;0.00012421607971191406
225;7.009506225585938e-05;0.00010728836059570312
226;0.00014448165893554688;0.0002288818359375
227;9.202957153320312e-05;0.00011277198791503906
228;0.00012612342834472656;0.0001125335693359375
229;0.00010712941487630208;0.00011881192525227864
230;9.965896606445312e-05;8.96453857421875e-05
231;9.059906005859375e-05;0.00017118453979492188
232;0.00011018911997477214;0.00012218952178955078
233;0.0024503469467163086;0.0024146238962809243
234;0.00016069412231445312;0.00017213821411132812
235;0.004999944141932896;0.006397690091814313
236;0.000510549545288086;0.0006237030029296875
237;0.003833174705505371;0.004778861999511719
238;8.082389831542969e-05;7.581710815429688e-05
239;0.0001895427703857422;0.00017440319061279297
240;0.0002593994140625;0.0002079010009765625
241;0.0008941292762756348;0.0009256601333618164
242;0.0030821959177652993;0.003104130427042643
243;8.859634399414063e-05;8.015632629394531e-05
244;0.009348869323730469;0.014310836791992188
245;0.00010259946187337239;7.62939453125e-05
246;0.0030997140066964285;0.00287801878792899
247;0.00010991096496582031;0.0001437664031982422
248;0.0031552910804748535;0.0031713247299194336
249;0.0001423358917236328;0.0001366734504699707
250;8.157889048258464e-05;9.64800516764323e-05
251;0.00020003318786621094;0.00015866756439208984
252;0.0012054840723673503;0.0005258321762084961
253;0.002642523158680309;0.0026074106043035335
254;0.00623011589050293;0.006967067718505859
255;0.003641784191131592;0.0035976767539978027
256;9.21487808227539e-05;9.012222290039062e-05
257;8.734067281087239e-05;6.190935770670573e-05
258;0.00011992454528808594;0.00010943412780761719
259;7.748603820800781e-05;9.322166442871094e-05
260;6.079673767089844e-05;6.413459777832031e-05
261;5.316734313964844e-05;4.8995018005371094e-05
262;5.7697296142578125e-05;5.459785461425781e-05
263;8.7738037109375e-05;8.0108642578125e-05
264;6.961822509765625e-05;9.147326151529948e-05
265;8.734067281087239e-05;7.843971252441406e-05
266;0.00013494491577148438;0.00012697776158650717
267;0.00014281272888183594;0.0001277923583984375
268;0.0001281102498372396;0.0001285076141357422
269;0.0001736283302307129;0.00015157461166381836
270;0.00010538101196289062;0.0001010894775390625
271;0.0013158321380615234;0.0014812946319580078
272;0.00011348724365234375;0.00011157989501953125
273;9.119510650634766e-05;8.487701416015625e-05
274;0.00010037422180175781;6.937980651855469e-05
275;7.724761962890625e-05;7.271766662597656e-05
276;0.003051417214529855;0.0015166146414620535
277;0.00017910003662109376;0.00026874542236328126
278;0.00013399124145507812;0.00012826919555664062
279;0.0025552749633789063;0.0022104263305664064
280;0.0009534358978271484;0.0013539791107177734
281;7.279713948567708e-05;6.67572021484375e-05
282;0.004529555638631185;0.004837910334269206
283;0.02276468276977539;0.02236461639404297
284;0.00013494491577148438;8.96453857421875e-05
285;0.010374704996744791;0.011903127034505209
286;7.295608520507812e-05;8.082389831542969e-05
287;0.00012433528900146484;0.00011360645294189453
288;0.0072438716888427734;0.009504357973734537
289;0.0024328231811523438;0.002102947235107422
290;0.00020623207092285156;0.00019812583923339844
291;9.608268737792969e-05;6.99758529663086e-05
292;9.036064147949219e-05;8.559226989746094e-05
293;0.00011698404947916667;9.751319885253906e-05
294;0.00010335445404052734;0.00013434886932373047
295;0.00011146068572998047;0.00010913610458374023
296;6.473064422607422e-05;6.479024887084961e-05
297;7.18832015991211e-05;7.474422454833984e-05
298;9.036064147949219e-05;8.559226989746094e-05
299;0.00011110305786132812;0.00010514259338378906
300;8.654594421386719e-05;7.796287536621094e-05
301;0.00013740857442220053;0.00010196367899576823
302;7.927417755126953e-05;7.140636444091797e-05
303;0.0012389591761997768;0.0014494146619524275
304;7.62939453125e-05;6.866455078125e-05
305;0.0031028010628440165;0.002610401673750444
306;0.00010567903518676758;0.00013273954391479492
307;0.0002067089080810547;0.00020122528076171875
308;0.0001316070556640625;8.487701416015625e-05
309;0.00015783309936523438;0.00010824203491210938
310;0.00010156631469726562;0.00012040138244628906
311;6.854534149169922e-05;8.738040924072266e-05
312;0.010040078844342912;0.010854789188929967
313;0.0001024007797241211;8.606910705566406e-05
314;7.796287536621094e-05;7.104873657226562e-05
315;9.632110595703125e-05;8.702278137207031e-05
316;8.654594421386719e-05;7.724761962890625e-05
317;0.00012373924255371094;7.224082946777344e-05
318;0.0010239283243815105;0.0011588732401529949
319;0.0007490317026774088;0.0006639957427978516
320;8.606910705566406e-05;7.653236389160156e-05
321;7.05718994140625e-05;5.936622619628906e-05
322;0.00010156631469726562;0.00023221969604492188
323;0.00010073184967041016;8.487701416015625e-05
324;0.00010204315185546875;9.584426879882812e-05
325;0.00010228157043457031;0.00012874603271484375
326;0.0001042485237121582;8.660554885864258e-05
327;0.00021514892578125;0.00018727779388427734
328;34.05074258645376;30.643218755722046
329;0.00017333030700683594;0.00015342235565185547
330;92.67149102687836;81.03272426128387
331;0.0001360177993774414;0.00011372566223144531
332;0.00012524922688802084;0.00016864140828450522
333;0.22977042198181152;0.3371765613555908
334;0.0005463361740112305;0.00042110681533813477
335;0.002870321273803711;0.0044907331466674805
336;0.001086115837097168;0.0009627938270568848
337;0.0005780458450317383;0.001107931137084961
338;0.015230298042297363;0.013405084609985352
339;0.00016800562540690103;0.0001453558603922526
340;0.0003075122833251953;0.00017580986022949218
341;0.00018405914306640625;0.0001583099365234375
342;0.00044878323872884113;0.0002377033233642578
343;0.0001348257064819336;0.0001227855682373047
344;8.869171142578125e-05;7.939338684082031e-05
345;0.000274658203125;0.00026035308837890625
346;0.00021346410115559897;0.00018827120463053385
347;0.002280064991542271;0.00236337525503976
348;0.00017499923706054688;0.00013359387715657553
349;0.00017881393432617188;0.00016427040100097656
350;9.524822235107422e-05;7.76052474975586e-05
351;0.00019331773122151694;9.636084238688151e-05
352;7.828076680501302e-05;6.985664367675781e-05
353;9.870529174804688e-05;8.440017700195312e-05
354;0.00019407272338867188;0.0001666545867919922
355;0.00016411145528157553;0.0001567204793294271
356;0.00011134147644042969;0.00010120868682861328
357;0.00011777877807617188;9.012222290039062e-05
358;0.0002530813217163086;0.00021541118621826172
359;6.449222564697266e-05;4.875659942626953e-05
360;0.0002574920654296875;0.00022864341735839844
361;9.09566879272461e-05;7.915496826171875e-05
362;0.00013375282287597656;0.00010395050048828125
363;6.659825642903645e-05;5.165735880533854e-05
364;0.00010418891906738281;8.7738037109375e-05
365;0.00016188621520996094;0.00011396408081054688
366;0.0001437664031982422;0.00016379356384277344
367;0.0004706382751464844;0.0004649162292480469
368;0.00011444091796875;0.0001049041748046875
369;9.012222290039062e-05;8.034706115722656e-05
370;0.0005469322204589844;0.000621795654296875
371;0.00011944770812988281;6.270408630371094e-05
372;8.618831634521484e-05;7.390975952148438e-05
373;0.00012087821960449219;8.988380432128906e-05
374;0.0001358191172281901;0.00011849403381347656
375;0.00042899449666341144;0.0004398822784423828
376;9.942054748535156e-05;8.535385131835938e-05
377;0.0003497600555419922;0.00035389264424641925
378;0.0012438297271728516;0.0014354387919108074
379;0.0030503273010253906;0.00289305051167806
380;0.00016498565673828125;6.4849853515625e-05
381;9.226799011230469e-05;8.416175842285156e-05
382;8.473396301269531e-05;8.082389831542969e-05
383;0.00246235728263855;0.002325296401977539
384;0.00013065338134765625;8.440017700195312e-05
385;0.00010418891906738281;6.67572021484375e-05
386;0.013012170791625977;0.016748428344726562
387;0.00020486967904227122;0.00013896397181919644
388;7.804234822591145e-05;7.120768229166667e-05
389;8.52346420288086e-05;7.069110870361328e-05
390;7.073084513346355e-05;6.175041198730469e-05
391;9.131431579589844e-05;6.771087646484375e-05
392;8.392333984375e-05;6.341934204101562e-05
393;9.298324584960938e-05;7.923444112141927e-05
394;0.00437849760055542;0.0053768157958984375
395;0.00010061264038085938;6.65585199991862e-05
396;0.00010085105895996094;6.914138793945312e-05
397;0.4319828987121582;0.40166444778442384
398;0.0010201454162597657;0.0007654666900634765
399;0.00022542476654052734;0.0001569986343383789
400;0.00010085105895996094;9.02414321899414e-05
401;0.0007906754811604818;0.0012619495391845703
402;8.432070414225261e-05;6.25451405843099e-05
403;0.0005567550659179687;0.0005356788635253907
404;9.775161743164062e-05;7.414817810058594e-05
405;0.0001190389905657087;0.0001358304704938616
406;6.628036499023438e-05;6.687641143798828e-05
407;7.081031799316406e-05;5.91278076171875e-05
408;0.00905001163482666;0.013731771045260958
409;7.120768229166667e-05;5.205472310384115e-05
410;0.00405588150024414;0.004488849639892578
411;9.298324584960938e-05;9.083747863769531e-05
412;0.0006161928176879883;0.0005627870559692383
413;0.0002319812774658203;0.00022792816162109375
414;0.00014221668243408203;0.00011241436004638672
415;9.894371032714844e-05;6.914138793945312e-05
416;0.0003572702407836914;0.0001615285873413086
417;0.00019121170043945312;0.0001518726348876953
418;0.00012624263763427734;0.0001131296157836914
419;0.00011420249938964844;0.0001074075698852539
420;0.00016570091247558594;0.00013196468353271484
421;0.022958119710286457;0.02072604497273763
422;0.00021785497665405273;0.00018846988677978516
423;9.751319885253906e-05;8.535385131835938e-05
424;0.00035190582275390625;0.00016842569623674666
425;0.0001407350812639509;0.00010510853358677455
426;0.00011658668518066406;7.021427154541016e-05
427;0.0001404285430908203;0.0001385211944580078
428;0.007349491119384766;0.009069085121154785
429;0.14241886138916016;0.1484467549757524
430;0.00021274884541829428;0.00014766057332356772
431;0.003869930903116862;0.006206989288330078
432;0.00016045570373535156;0.00014448165893554688
433;0.002487659454345703;0.002235889434814453
434;0.00015270709991455078;0.0001074075698852539
435;0.00010609626770019531;7.128715515136719e-05
436;0.13854788030896867;0.13469411645616805
437;0.00013327598571777344;6.830692291259766e-05
438;8.368492126464844e-05;5.822181701660156e-05
439;9.495019912719727e-05;9.751319885253906e-05
440;0.004500031471252441;0.0031101107597351074
441;0.00014225641886393228;0.00010593732198079427
442;0.0010696252187093098;0.0008903344472249349
443;0.0002535581588745117;0.00023376941680908203
444;6.961822509765625e-05;6.604194641113281e-05
445;0.0002415180206298828;5.586942036946615e-05
446;0.00013828277587890625;0.00012028217315673828
447;9.942054748535156e-05;5.960464477539062e-05
448;0.00028967857360839844;0.00026857852935791016
449;7.474422454833984e-05;6.103515625e-05
450;0.0001550912857055664;0.00022351741790771484
451;0.00017571449279785156;0.00010395050048828125
452;0.00024108091990152994;0.00023889541625976562
453;0.00019562244415283203;0.00015723705291748047
454;0.002084636688232422;0.001967334747314453
455;8.087498801095145e-05;6.78811754499163e-05
456;0.00017261505126953125;0.00010609626770019531
457;0.00011849403381347656;9.369850158691406e-05
458;0.00013136863708496094;0.00011229515075683594
459;0.0006547768910725912;0.0007723172505696615
460;0.1263113639972828;0.1224500956358733
461;0.0018749237060546875;0.0020265579223632812
462;0.0001843571662902832;0.00017058849334716797
463;0.015055418014526367;0.017185688018798828
464;6.639957427978516e-05;6.80685043334961e-05
465;0.004085183143615723;0.00421912670135498
466;0.00030994415283203125;0.00029206275939941406
467;7.367134094238281e-05;6.119410196940105e-05
468;0.00015282630920410156;0.0001087188720703125
469;0.00014777183532714843;0.00011372566223144531
470;0.0003142356872558594;0.00024509429931640625
471;0.0008423782530285063;0.0006949106852213541
472;0.0009557247161865234;0.0009111881256103516
473;0.00044465065002441406;0.0004258155822753906
474;0.0010967254638671875;0.0010612964630126952
475;0.0029648303985595702;0.0024773597717285155
476;0.010404189427693685;0.009803851445515951
477;0.0001773834228515625;0.00013780593872070312
478;0.00712662935256958;0.006238102912902832
479;0.00020265579223632812;0.00018477439880371094
480;8.487701416015625e-05;8.265177408854166e-05
481;0.00013905763626098633;0.00012797117233276367
482;0.0002943674723307292;0.0002442200978597005
483;8.368492126464844e-05;6.318092346191406e-05
484;0.0013750553131103515;0.001949167251586914
485;9.703636169433594e-05;8.249282836914062e-05
486;0.00016248226165771484;9.524822235107422e-05
487;0.00013049443562825522;8.805592854817708e-05
488;0.00010212262471516927;8.487701416015625e-05
489;0.005444560732160296;0.004467896052769252
490;0.0001125335693359375;9.512901306152344e-05
491;0.0910780770438058;0.08454295567103795
492;8.722714015415736e-05;6.103515625e-05
493;0.00012755393981933594;0.00010156631469726562
494;9.34600830078125e-05;6.651878356933594e-05
495;0.00013208389282226562;0.00010124842325846355
496;0.00012755393981933594;0.00010752677917480469
497;0.00010609626770019531;0.0001239776611328125
498;0.00014829635620117188;0.00014019012451171875
499;0.00010263919830322266;8.976459503173828e-05
500;0.00014543533325195312;0.0001380443572998047
501;0.0001327991485595703;0.00010784467061360677
502;0.00013717015584309897;7.573763529459636e-05
503;0.0003688335418701172;0.00039577484130859375
504;0.00010859966278076172;0.00010704994201660156
505;0.0001800060272216797;0.00013935565948486328
506;0.00014925003051757812;0.00011444091796875
507;0.00017754236857096353;0.00015751520792643228
508;9.059906005859375e-05;8.487701416015625e-05
509;6.596247355143228e-05;5.237261454264323e-05
510;0.00012731552124023438;9.1552734375e-05
511;0.0003058910369873047;0.0002368291219075521
512;0.00010156631469726562;7.545948028564453e-05
513;0.0002315044403076172;0.00022482872009277344
514;0.0002942681312561035;0.00044476985931396484
515;7.712841033935547e-05;7.700920104980469e-05
516;7.144610087076823e-05;4.601478576660156e-05
517;0.00022417306900024414;8.785724639892578e-05
518;0.00010824203491210938;7.849931716918945e-05
519;0.00014739036560058595;0.00012995402018229168
520;8.797645568847656e-05;7.081031799316406e-05
521;0.000986194610595703;0.0010164737701416015
522;0.00013709068298339844;0.00011244416236877441
523;0.0002636909484863281;0.00016268094380696615
524;7.426738739013672e-05;6.854534149169922e-05
525;0.00010530153910319011;6.667772928873697e-05
526;0.0002455711364746094;0.0001424551010131836
527;0.0007255077362060547;0.0007810592651367188
528;0.00010132789611816406;8.058547973632812e-05
529;0.00011566707066127233;0.00021008082798549106
530;9.282430013020833e-05;7.796287536621094e-05
531;0.00013788541158040365;0.00010132789611816406
532;0.00045270919799804686;0.00043659210205078126
533;0.0003663301467895508;0.0003228187561035156
534;0.40007686614990234;0.6414544979731241
535;6.973743438720703e-05;5.507469177246094e-05
536;0.021895170211791992;0.03599905967712402
537;0.00010480880737304688;8.459091186523438e-05
538;0.00016880035400390625;0.00011974573135375977
539;0.014816199030194963;0.013453142983572823
540;0.09976545969645183;0.11196939150492351
541;0.00014781951904296875;0.00028824806213378906
542;0.00011301040649414062;8.058547973632812e-05
543;8.455912272135417e-05;7.406870524088542e-05
544;8.28107198079427e-05;9.314219156901042e-05
545;0.00017881393432617188;7.128715515136719e-05
546;0.00011587142944335938;8.96453857421875e-05
547;7.56978988647461e-05;5.6862831115722656e-05
548;0.0001777921404157366;0.00016154561723981584
549;0.00013399124145507812;9.608268737792969e-05
550;0.00015354156494140625;0.000156402587890625
551;0.0001914501190185547;0.00014722347259521484
552;0.00013709068298339844;0.0001566012700398763
553;9.369850158691406e-05;6.818771362304688e-05
554;0.0002128124237060547;0.00016803741455078124
555;0.00011269251505533855;8.932749430338542e-05
556;0.00011992454528808594;0.00010776519775390625
557;0.009158730506896973;0.011051654815673828
558;0.00014328956604003906;8.344650268554688e-05
559;0.00028902292251586914;0.00018286705017089844
560;0.0001291036605834961;0.00010275840759277344
561;6.687641143798828e-05;5.173683166503906e-05
562;0.0006344318389892578;0.00039831797281901043
563;0.007254203160603841;0.0073468685150146484
564;0.00022655266981858475;0.0001828303703894982
565;0.00015342235565185547;0.00011909008026123047
566;0.0006126880645751954;0.0004771232604980469
567;0.001413106918334961;0.0011560916900634766
568;0.03146924291338239;0.02929755619594029
569;9.465217590332031e-05;6.937980651855469e-05
570;0.00011730194091796875;0.00013065338134765625
571;8.273124694824219e-05;6.699562072753906e-05
572;0.00015807151794433594;0.00010347366333007812
573;0.0001800060272216797;0.00015997886657714844
574;0.00011444091796875;0.00010859966278076172
575;0.00016260147094726562;0.00013375282287597656
576;0.0004492282867431641;0.00038552284240722656
577;0.000133514404296875;9.870529174804688e-05
578;0.0001713434855143229;0.0001242955525716146
579;0.005252480506896973;0.008069515228271484
580;0.00011539459228515625;9.679794311523438e-05
581;7.534027099609375e-05;6.0558319091796875e-05
582;0.00010037422180175781;8.881092071533203e-05
583;0.0002713203430175781;0.00024437904357910156
584;0.0017752647399902344;0.002113199234008789
585;0.013950036122248722;0.019268310987032376
586;0.00015852186414930556;0.00013113021850585938
587;0.00012532869974772135;8.138020833333333e-05
588;6.520748138427734e-05;5.364418029785156e-05
589;0.00011146068572998047;9.572505950927734e-05
590;0.001285552978515625;0.0015570322672526042
591;0.00017976760864257812;0.00011897087097167969
592;0.00014209747314453125;0.00013823509216308593
593;8.352597554524739e-05;7.430712381998698e-05
594;0.00022101402282714844;0.00018227100372314453
595;0.00012675921122233072;0.00010665257771809895
596;0.0002913475036621094;0.00022792816162109375
597;7.176399230957031e-05;5.0497055053710933e-05
598;0.0001304149627685547;0.00010609626770019531
599;0.0004535516103108724;0.00043090184529622394
600;0.00017154216766357422;0.00015604496002197266
601;2.826419331810691;4.115626573562622
602;0.02071102460225423;0.02259405453999837
603;0.0005480289459228515;0.0005374431610107421
604;8.463859558105469e-05;9.226799011230469e-05
605;0.006150394678115845;0.004263967275619507
606;0.00011038780212402344;0.00011372566223144531
607;0.028966963291168213;0.028797805309295654
608;0.00011849403381347656;0.00010585784912109375
609;0.0024965831211635043;0.002555097852434431
610;0.00010657310485839844;0.00014019012451171875
611;7.772445678710938e-05;7.593631744384766e-05
612;9.965896606445312e-05;5.2642822265625e-05
613;0.0011174678802490234;0.001419663429260254
614;0.00018368448529924666;0.00014986310686383928
615;0.00023186206817626953;0.00023472309112548828
616;0.00011754035949707031;7.867813110351562e-05
617;0.22031986713409424;0.32290226221084595
618;0.0011177659034729004;0.0006143450736999512
619;0.00011050701141357422;5.5909156799316406e-05
620;0.0003581047058105469;0.000133514404296875
621;0.00021839141845703125;0.0001506805419921875
622;0.00017444292704264322;0.00014932950337727865
623;0.0012325048446655273;0.0013430118560791016
624;8.026758829752605e-05;6.190935770670573e-05
625;0.00027382373809814453;0.00024890899658203125
626;0.0001049041748046875;5.674362182617188e-05
627;0.0001691579818725586;0.00015819072723388672
628;0.0001418590545654297;0.00012993812561035156
629;0.002300262451171875;0.0016591548919677734
630;0.00011229515075683594;5.666414896647136e-05
631;0.00021016597747802734;0.00011277198791503906
632;0.5330018997192383;0.7860548496246338
633;0.0028188228607177734;0.0027321815490722657
634;0.00011618932088216145;0.0001087188720703125
635;0.0002304712931315104;0.00012723604838053385
636;0.000274658203125;0.00019443035125732422
637;9.500980377197266e-05;5.459785461425781e-05
638;0.00014138221740722656;0.0001049041748046875
639;0.0002052783966064453;0.00015306472778320312
640;8.96453857421875e-05;8.106231689453125e-05
641;9.524822235107422e-05;8.475780487060547e-05
642;0.00024306774139404297;0.00014603137969970703
643;0.00017142295837402344;0.0001339435577392578
644;0.02166450023651123;0.020372450351715088
645;0.0025774751390729633;0.00248302732195173
646;9.822845458984375e-05;6.246566772460938e-05
647;7.826089859008789e-05;6.622076034545898e-05
648;0.00011980533599853516;7.361173629760742e-05
649;0.0003230571746826172;0.0002925872802734375
650;0.0012816429138183595;0.0012607097625732422
651;8.916854858398438e-05;5.197525024414062e-05
652;0.0001320044199625651;8.535385131835938e-05
653;0.00021258989969889322;0.0001823902130126953
654;0.0005458593368530273;0.0009819865226745605
655;0.000156402587890625;0.00013810396194458008
656;0.016013026237487793;0.016282280286153156
657;0.0011591315269470215;0.0012305378913879395
658;0.014263391494750977;0.014935970306396484
659;0.0005397796630859375;0.0004968643188476562
660;0.002741432189941406;0.0022582054138183595
661;0.00614243745803833;0.0063866376876831055
662;9.377797444661458e-05;8.908907572428386e-05
663;7.104873657226562e-05;6.031990051269531e-05
664;7.808208465576172e-05;8.225440979003906e-05
665;0.007326364517211914;0.009071826934814453
666;0.01956311861673991;0.029201666514078777
667;0.0004119873046875;0.0005017916361490885
668;0.0002205371856689453;0.00012302398681640625
669;0.018260853631155833;0.019804307392665317
670;0.00018453598022460938;0.00016939640045166016
671;0.00040030479431152344;0.0003801981608072917
672;0.000383637168190696;0.0004781376231800426
673;0.00023436546325683594;0.00016736984252929688
674;0.0001423358917236328;8.034706115722656e-05
675;7.37309455871582e-05;6.401538848876953e-05
676;0.009593725204467773;0.00986154874165853
677;8.225440979003906e-05;0.00013577938079833984
678;0.0025107860565185547;0.005286693572998047
679;0.00018262863159179688;9.799003601074219e-05
680;0.000148773193359375;0.0001246929168701172
681;0.000263214111328125;0.0002422332763671875
682;0.0010918378829956055;0.0012069940567016602
683;0.00014624595642089843;0.00010423660278320312
684;0.0012505451838175456;0.0012325048446655273
685;0.00010824203491210938;9.783109029134114e-05
686;0.00011134147644042969;9.950002034505208e-05
687;0.0002181529998779297;0.00019419193267822266
688;0.003367900848388672;0.0025902390480041504
689;9.870529174804688e-05;7.665157318115234e-05
690;0.0002155303955078125;0.0001964569091796875
691;0.00010061264038085938;8.614857991536459e-05
692;0.00010371208190917969;0.00011181831359863281
693;7.587671279907227e-05;5.543231964111328e-05
694;0.00012636184692382812;0.00012097358703613281
695;0.00011849403381347656;0.000125885009765625
696;0.00010800361633300781;0.00010180473327636719
697;0.0003235340118408203;6.556510925292969e-05
698;0.0001838207244873047;0.00012040138244628906
699;0.000912785530090332;0.0003509521484375
700;0.003986740112304687;0.002400970458984375
701;0.00011420249938964844;5.292892456054688e-05
702;0.00011169910430908203;8.022785186767578e-05
703;0.00014984607696533203;7.534027099609375e-05
704;0.00026607513427734375;0.00023877620697021484
705;6.151199340820312e-05;5.1697095235188804e-05
706;0.004428863525390625;0.005308568477630615
707;8.857250213623047e-05;7.164478302001953e-05
708;0.0001541773478190104;0.00010339419047037761
709;8.857250213623047e-05;5.817413330078125e-05
710;0.00014448165893554688;0.0001087188720703125
711;0.00010633468627929688;7.677078247070312e-05
712;0.00021735827128092447;0.00013299783070882162
713;9.381771087646484e-05;7.37905502319336e-05
714;9.34600830078125e-05;5.95251719156901e-05
715;0.00043132901191711426;0.000424116849899292
716;0.00033396482467651367;0.00037598609924316406
717;0.0001112222671508789;9.548664093017578e-05
718;0.00012946128845214844;0.00011348724365234375
719;0.00010466575622558594;8.368492126464844e-05
720;7.736682891845703e-05;7.224082946777344e-05
721;0.0002052783966064453;0.0002161264419555664
722;9.85860824584961e-05;7.653236389160156e-05
723;7.331371307373047e-05;6.270408630371094e-05
724;0.013645781411064995;0.01168105337354872
725;6.75519307454427e-05;5.467732747395833e-05
726;9.40561294555664e-05;8.499622344970703e-05
727;9.131431579589844e-05;5.054473876953125e-05
728;9.381771087646484e-05;7.915496826171875e-05
729;0.0001266002655029297;9.743372599283855e-05
730;0.0004686117172241211;0.00044673681259155273
731;7.128715515136719e-05;6.008148193359375e-05
732;6.628036499023438e-05;6.508827209472656e-05
733;0.00012665987014770508;9.948015213012695e-05
734;0.0001672506332397461;8.606910705566406e-05
735;0.0002682209014892578;0.00017452239990234375
736;9.80695088704427e-05;9.449323018391927e-05
737;0.00010144710540771484;7.18832015991211e-05
738;0.00015735626220703125;0.0001373291015625
739;0.00011404355367024739;8.042653401692708e-05
740;0.004693269729614258;0.004139900207519531
741;0.001573467254638672;0.0014429092407226562
742;0.0001270771026611328;0.00010883808135986328
743;0.0001388617924281529;0.0001255103519984654
744;0.0023670196533203125;0.0023741722106933594
745;0.0016532494471623348;0.0018180150252122146
746;0.0008758703867594401;0.0010301272074381511
747;0.0005757808685302734;0.0006325244903564453
748;0.0001557469367980957;0.0001443028450012207
749;0.0001876354217529297;0.00019387404123942056
750;0.00019347667694091797;0.0001558065414428711
751;0.0002607107162475586;0.00026166439056396484
752;0.0001004934310913086;5.91278076171875e-05
753;0.0001418590545654297;0.00015801191329956055
754;9.322166442871094e-05;8.034706115722656e-05
755;0.0001544952392578125;0.00011730194091796875
756;0.0001901388168334961;0.00018072128295898438
757;1.1877168508676381;1.1022097514225886
758;0.00025765101114908856;0.00018445650736490885
759;0.0002841949462890625;0.00030601024627685547
760;0.00015664100646972656;0.00020623207092285156
761;0.0001552104949951172;0.00011515617370605469
762;0.00010323524475097656;5.936622619628906e-05
763;0.0005421638488769531;0.0006035168965657552
764;0.0002129077911376953;0.00018286705017089844
765;8.237361907958984e-05;5.2928924560546875e-05
766;0.0007159233093261719;0.0005980968475341797
767;0.00041292111078898114;0.00024133920669555664
768;6.286303202311198e-05;5.6107838948567704e-05
769;0.1348284758054293;0.11565442574329865
770;0.0008731285730997721;0.0008703867594401041
771;0.00012803077697753906;9.703636169433594e-05
772;0.00033599138259887695;0.00028437376022338867
773;0.00016689300537109375;9.191036224365234e-05
774;0.00020360946655273438;0.00013256072998046875
775;0.00025141239166259766;0.00020503997802734375
776;0.0017669200897216797;0.001722431182861328
777;0.0001633167266845703;7.62939453125e-05
778;0.029135902722676594;0.02633678913116455
779;0.00016832351684570312;7.37905502319336e-05
780;0.00022983551025390625;0.0001522699991861979
781;0.0001659393310546875;0.00013081232706705728
782;0.8201124484722431;0.8902814755072961
783;0.00019510587056477865;0.00015473365783691406
784;0.00014416376749674478;0.00011909008026123047
785;0.00019913911819458008;0.00015407800674438477
786;0.0001609325408935547;0.00012000401814778645
787;0.0002919435501098633;0.0001735687255859375
788;9.050369262695313e-05;6.237030029296876e-05
789;8.757909138997395e-05;5.745887756347656e-05
790;7.071495056152344e-05;5.879402160644531e-05
791;0.00011134147644042969;5.5909156799316406e-05
792;0.00019216537475585938;0.0001571178436279297
793;0.009813308715820312;0.015295982360839844
794;0.00026702880859375;0.00012493133544921875
795;0.0002002716064453125;0.00013446807861328125
796;9.334087371826172e-05;6.0677528381347656e-05
797;0.0005841652552286783;0.0006500879923502604
798;6.180329254695347;5.3479288305555075
799;0.0001277923583984375;9.298324584960938e-05
800;0.0030561793934215198;0.0026222359050403943
801;9.918212890625e-05;7.343292236328125e-05
802;0.0002124309539794922;0.00025284290313720703
803;0.00013518333435058594;0.00010883808135986328
804;0.00011420249938964844;7.224082946777344e-05
805;0.24229413270950317;0.23039662837982178
806;7.87973403930664e-05;6.937980651855469e-05
807;0.00010144710540771484;5.924701690673828e-05
808;0.00011539459228515625;8.082389831542969e-05
809;9.429454803466797e-05;7.259845733642578e-05
810;0.00012052059173583984;8.45789909362793e-05
811;0.000102996826171875;7.772445678710938e-05
812;0.00035452842712402344;0.0003299713134765625
813;0.00015544891357421875;0.00011992454528808594
814;0.013445774714152018;0.014186779657999674
815;0.00011038780212402344;6.23464584350586e-05
816;8.924802144368489e-05;5.9286753336588546e-05
817;0.0006380081176757812;0.0004781087239583333
818;0.00015604496002197266;9.21487808227539e-05
819;0.00028896331787109375;0.0002636909484863281
820;0.01124262809753418;0.011276817321777344
821;0.0007271289825439454;0.0006507396697998047
822;8.535385131835938e-05;5.968411763509115e-05
823;0.022277235984802246;0.0259627103805542
824;0.00019502639770507812;0.0001575946807861328
825;0.00013065338134765625;0.00010704994201660156
826;0.00012874603271484375;0.00024509429931640625
827;0.0005609989166259766;0.0005896091461181641
828;7.216135660807292e-05;6.628036499023438e-05
829;0.00020961761474609376;0.00016617774963378906
830;0.22530325976285068;0.15996213392777878
831;0.004036855697631836;0.003452110290527344
832;0.00010824203491210938;8.344650268554688e-05
833;0.010020613670349121;0.01517641544342041
834;0.00028246382008428157;0.000252526739369268
835;9.715557098388672e-05;9.304285049438477e-05
836;0.00011396408081054688;7.736682891845703e-05
837;9.5367431640625e-05;7.43865966796875e-05
838;0.0003142356872558594;0.00012302398681640625
839;6.699562072753906e-05;4.506111145019531e-05
840;0.00013136863708496094;9.584426879882812e-05
841;0.0002841949462890625;0.0002357959747314453
842;0.0003440909915500217;0.00029147995842827693
843;0.00018715858459472656;0.0001468658447265625
844;0.00011336803436279297;8.612871170043945e-05
845;9.822845458984375e-05;7.176399230957031e-05
846;0.00012954076131184897;0.00010649363199869792
847;0.000813762346903483;0.00043388207753499347
848;0.00042708714803059894;0.00024851163228352863
849;8.308887481689453e-05;5.9723854064941406e-05
850;0.0002231597900390625;9.989738464355469e-05
851;0.0001010894775390625;6.127357482910156e-05
852;0.00011777877807617188;9.775161743164062e-05
853;0.00015234947204589844;0.00010466575622558594
854;0.0006681680679321289;0.0004985332489013672
855;0.00013959407806396484;0.00010454654693603516
856;0.008626079559326172;0.0072804450988769535
857;0.0025839805603027344;0.0024051666259765625
858;0.0002779960632324219;0.00016760826110839844
859;0.0004684925079345703;0.0004831552505493164
860;0.788829308289748;0.8942963160001315
861;0.01793701308114188;0.01673565592084612
862;0.02925741672515869;0.034895896911621094
863;0.00016164779663085938;0.00013566017150878906
864;0.00016289949417114258;0.00012749433517456055
865;0.00013947486877441406;0.00011682510375976562
866;0.00021457672119140625;0.00018183390299479166
867;0.0001266002655029297;0.00010275840759277344
868;9.584426879882812e-05;7.617473602294922e-05
869;0.002461671829223633;0.0022428035736083984
870;0.0001283884048461914;9.310245513916016e-05
871;0.009525120258331299;0.011223316192626953
872;0.02232426404953003;0.0226787527402242
873;8.416175842285156e-05;8.416175842285156e-05
874;0.13023900985717773;0.11797761917114258
875;0.00010275840759277344;8.320808410644531e-05
876;0.07844811677932739;0.0745734453201294
877;0.0004420280456542969;0.00039426485697428387
878;9.393692016601562e-05;8.106231689453125e-05
879;0.0001552104949951172;9.878476460774739e-05
880;0.00017952919006347656;0.0001609325408935547
881;0.00014122327168782553;8.85327657063802e-05
882;0.00016391277313232422;0.0001271963119506836
883;9.799003601074219e-05;6.985664367675781e-05
884;0.00015288591384887695;0.0001373887062072754
885;0.0001361370086669922;9.918212890625e-05
886;0.00034960110982259113;0.00032138824462890625
887;9.799003601074219e-05;7.462501525878906e-05
888;0.00013208389282226562;0.00012803077697753906
889;0.12775474786758423;0.15300893783569336
890;9.584426879882812e-05;7.295608520507812e-05
891;0.00019288063049316406;0.00017070770263671875
892;0.00017535686492919922;0.00016164779663085938
893;0.0001399517059326172;9.679794311523438e-05
894;8.821487426757812e-05;0.00010466575622558594
895;9.208917617797852e-05;6.097555160522461e-05
896;8.475780487060547e-05;8.690357208251953e-05
897;9.775161743164062e-05;7.700920104980469e-05
898;0.005106687545776367;0.0061753590901692705
899;0.0004202127456665039;0.000542759895324707
900;0.0025836944580078123;0.0022630691528320312
901;0.00010180473327636719;7.557868957519531e-05
902;0.0001684427261352539;0.00011706352233886719
903;0.00012230873107910156;0.00010514259338378906
904;0.00013327598571777344;9.381771087646484e-05
905;0.0002785523732503255;0.0001872380574544271
906;0.00023031234741210938;0.00020623207092285156
907;0.00017333030700683594;0.00016236305236816406
908;0.00019931793212890625;0.00015270709991455078
909;0.0006379485130310059;0.000642240047454834
910;0.00042319297790527344;0.0004978179931640625
911;0.0001499652862548828;0.00013589859008789062
912;0.00012493133544921875;0.00010132789611816406
913;0.0002416372299194336;0.00015866756439208984
914;0.0001942316691080729;0.00018111864725748697
915;8.893013000488281e-05;7.855892181396484e-05
916;8.845329284667969e-05;6.198883056640625e-05
917;0.00017464160919189453;0.0001354217529296875
918;8.400281270345052e-05;6.230672200520834e-05
919;1.4241430292958799;1.5958742784417195
920;0.0001157522201538086;0.00012803077697753906
921;5.76178232828776e-05;5.650520324707031e-05
922;8.463859558105469e-05;7.390975952148438e-05
923;0.009383201599121094;0.015269637107849121
924;0.00020122528076171875;0.000110626220703125
925;0.00013399124145507812;0.00010919570922851562
926;0.0002139409383138021;0.00018397967020670572
927;0.003787744612920852;0.003573531196230934
928;0.00010633468627929688;0.00010418891906738281
929;0.00015544891357421875;0.00014400482177734375
930;8.940696716308594e-05;7.772445678710938e-05
931;0.0032662550608317056;0.004063606262207031
932;0.00011348724365234375;0.0001209259033203125
933;0.0005044341087341309;0.0008793175220489502
934;0.012189000844955444;0.013210535049438477
935;0.00012334187825520834;0.00013287862141927084
936;7.76052474975586e-05;7.545948028564453e-05
937;5.7975451151529946e-05;5.4836273193359375e-05
938;7.903575897216797e-05;8.52346420288086e-05
939;0.18090157508850097;0.24266929626464845
940;0.0001316666603088379;0.00013113021850585938
941;0.00012612342834472656;0.00011181831359863281
942;6.914138793945312e-05;6.647109985351563e-05
943;5.307197570800781e-05;5.2022933959960935e-05
944;0.00013399124145507812;0.0001304149627685547
945;7.748603820800781e-05;6.717443466186523e-05
946;0.0007674694061279297;0.0009751319885253906
947;0.00020933151245117188;0.00012421607971191406
948;0.000125885009765625;0.00010395050048828125
949;9.703636169433594e-05;6.437301635742188e-05
950;0.0001327991485595703;0.00012230873107910156
951;0.00011289119720458984;0.00010609626770019531
952;0.0001024007797241211;9.822845458984375e-05
953;0.0009140968322753906;0.0015146732330322266
954;0.00012755393981933594;0.00011801719665527344
955;0.00016476891257546166;0.00013659217140891334
956;7.669130961100261e-05;7.700920104980469e-05
957;9.733438491821289e-05;8.237361907958984e-05
958;0.0014081796010335286;0.0015139579772949219
959;0.0003895759582519531;0.00041031837463378906
960;0.01349484920501709;0.02030038833618164
961;8.7738037109375e-05;7.736682891845703e-05
962;7.486343383789062e-05;5.5472056070963546e-05
963;7.621447245279948e-05;8.185704549153645e-05
964;0.00035774707794189453;0.0006219148635864258
965;0.8773984313011169;1.0988248984018962
966;0.1027994155883789;0.10224103927612305
967;0.000153350830078125;0.00030670166015625
968;0.0006798744201660156;0.0007239818572998047
969;0.00013816356658935547;0.0001811981201171875
970;5.555152893066406e-05;4.8160552978515625e-05
971;0.0005278587341308594;0.0005034605662027994
972;0.048625548680623375;0.04645978609720866
973;0.027324914932250977;0.02872145175933838
974;9.218851725260417e-05;9.322166442871094e-05
975;0.00013065338134765625;0.00014519691467285156
976;0.00017865498860677084;0.00017603238423665365
977;0.00015211105346679688;0.00020694732666015625
978;0.00016450881958007812;0.00016736984252929688
979;7.963180541992188e-05;6.663799285888672e-05
980;0.0002709627151489258;0.00028264522552490234
981;6.639957427978516e-05;6.711483001708984e-05
982;0.00012803077697753906;0.00010132789611816406
983;8.778572082519531e-05;8.120536804199219e-05
984;8.815526962280273e-05;8.463859558105469e-05
985;0.053041934967041016;0.05294477939605713
986;0.00013078962053571428;0.00011222703116280692
987;6.580352783203125e-05;5.6902567545572914e-05
988;0.00019931793212890625;0.00015562772750854492
989;0.00048775672912597655;0.00046091079711914064
990;7.867813110351562e-05;0.00011761983235677083
991;0.00013065338134765625;7.979075113932292e-05
992;0.00044798851013183594;0.0003979206085205078
993;9.918212890625e-05;8.440017700195312e-05
994;0.0001818537712097168;0.00031572580337524414
995;7.224082946777344e-05;6.0677528381347656e-05
996;9.965896606445312e-05;9.119510650634766e-05
997;5.908012390136719e-05;5.774497985839844e-05
998;0.0004942417144775391;0.00044548511505126953
999;9.918212890625e-05;0.00011014938354492188
1000;0.00012826919555664062;0.00011507670084635417
1001;0.00015091896057128906;0.00010752677917480469
1002;0.00010371208190917969;7.939338684082031e-05
1003;5.677768162318638e-05;7.745197841099331e-05
1004;0.0001541508568657769;0.0001220438215467665
1005;6.365776062011719e-05;5.841255187988281e-05
1006;0.0001709461212158203;0.00015044212341308594
1007;0.0011511113908555773;0.0014855331844753688
1008;0.002005481719970703;0.001938629150390625
1009;0.00015767415364583334;0.0001490910847981771
1010;0.0001609325408935547;0.00010061264038085938
1011;6.477038065592448e-05;6.111462910970052e-05
1012;0.00013324618339538574;0.00011914968490600586
1013;0.0001254876454671224;0.0001041094462076823
1014;0.0013692378997802734;0.0016113519668579102
1015;0.0001398324966430664;0.0002096096674601237
1016;0.00013434886932373047;0.00011289119720458984
1017;0.024115641911824543;0.03670231501261393
1018;0.000186920166015625;0.00014448165893554688
1019;6.278355916341145e-05;5.904833475748698e-05
1020;7.724761962890625e-05;6.254514058430989e-05
1021;7.152557373046875e-05;6.341934204101562e-05
1022;0.0001509984334309896;0.00015846888224283853
1023;0.00022117296854654947;0.00021092096964518228
1024;6.826718648274739e-05;6.238619486490886e-05
1025;0.00014066696166992188;0.00013947486877441406
1026;0.0023027896881103516;0.0023333072662353516
1027;0.00010037422180175781;8.916854858398438e-05
1028;8.273124694824219e-05;7.009506225585938e-05
1029;0.0005049705505371094;0.00044929981231689453
1030;0.00032901763916015625;0.00031572580337524414
1031;6.628036499023438e-05;8.940696716308594e-05
1032;7.176399230957031e-05;6.818771362304688e-05
1033;0.4761966008406419;0.46579890984755296
1034;5.754828453063965e-05;5.307793617248535e-05
1035;6.508827209472656e-05;6.008148193359375e-05
1036;8.58306884765625e-05;0.0001214742660522461
1037;0.00010458628336588542;7.788340250651042e-05
1038;7.593631744384766e-05;7.236003875732422e-05
1039;6.723403930664062e-05;5.745887756347656e-05
1040;7.641315460205078e-05;6.54458999633789e-05
1041;0.00012946128845214844;0.00013899803161621094
1042;6.671746571858724e-05;6.715456644694011e-05
1043;0.0007234130586896624;0.0006392853600638253
1044;0.002367734909057617;0.0036400318145751952
1045;0.00015044212341308594;0.00014090538024902344
1046;0.00011777877807617188;5.340576171875e-05
1047;0.00011587142944335938;9.72747802734375e-05
1048;0.00013637542724609375;0.00010466575622558594
1049;0.0001575946807861328;0.00021576881408691406
1050;0.00011110305786132812;8.296966552734375e-05
1051;0.0021741390228271484;0.002438783645629883
1052;0.00014543533325195312;9.369850158691406e-05
1053;0.0004969239234924316;0.0005462169647216797
1054;0.0001239776611328125;9.870529174804688e-05
1055;0.00012969970703125;0.00010784467061360677
1056;0.0001270771026611328;9.34600830078125e-05
1057;0.00033164024353027344;0.0003058910369873047
1058;9.226799011230469e-05;7.653236389160156e-05
1059;0.001578211784362793;0.0017218589782714844
1060;9.72747802734375e-05;0.00015306472778320312
1061;0.00013433183942522322;0.00012796265738351003
1062;0.004625082015991211;0.005206537246704101
1063;0.00017595291137695312;0.0001575946807861328
1064;0.11278915405273438;0.0007932186126708984
1065;7.31348991394043e-05;5.7220458984375e-05
1066;0.00168609619140625;0.002125263214111328
1067;6.341934204101562e-05;6.341934204101562e-05
1068;8.547306060791016e-05;7.442633310953776e-05
1069;9.80695088704427e-05;8.50359598795573e-05
1070;7.581710815429688e-05;9.09566879272461e-05
1071;0.00013399124145507812;8.416175842285156e-05
1072;6.943941116333008e-05;5.841255187988281e-05
1073;0.00019693374633789062;0.00020694732666015625
1074;9.381771087646484e-05;8.118152618408203e-05
1075;6.508827209472656e-05;5.513429641723633e-05
1076;0.0001277923583984375;0.00012683868408203125
1077;9.953975677490234e-05;7.414817810058594e-05
1078;0.00014662742614746094;0.0001201629638671875
1079;0.0004889170328776041;0.000499566396077474
1080;0.0001703500747680664;9.5367431640625e-05
1081;0.00016009807586669922;0.000110626220703125
1082;9.34600830078125e-05;7.597605387369792e-05
1083;0.025824928283691408;0.023192572593688964
1084;0.00023949146270751953;0.00019538402557373047
1085;7.68899917602539e-05;6.0439109802246094e-05
1086;0.00017547607421875;0.00010609626770019531
1087;8.098895733173077e-05;5.4524495051457335e-05
1088;0.00016689300537109375;0.00014662742614746094
1089;0.0026733875274658203;0.002756023406982422
1090;0.00022709369659423828;0.00022161006927490234
1091;8.440017700195312e-05;7.963180541992188e-05
1092;0.00014853477478027344;0.0001266002655029297
1093;0.00011688470840454102;0.00010651350021362305
1094;0.00011301040649414062;0.00010061264038085938
1095;7.176399230957031e-05;6.35683536529541e-05
1096;0.0002075831095377604;0.00012290477752685547
1097;7.557868957519531e-05;5.714098612467448e-05
1098;0.00012803077697753906;9.822845458984375e-05
1099;0.00018680095672607422;0.00014525651931762695
1100;0.00021185874938964844;0.00017380714416503906
1101;0.00850379467010498;0.007065296173095703
1102;0.00015195210774739584;0.0001685619354248047
1103;0.0007021427154541016;0.000484466552734375
1104;0.00036907196044921875;0.00015842914581298828
1105;0.0025326013565063477;0.002280890941619873
1106;0.0379143442426409;0.0346149035862514
1107;0.04110365443759494;0.037807305653889976
1108;0.0005926609039306641;0.0005367755889892578
1109;0.0008410811424255371;0.000927269458770752
1110;0.00010651350021362305;6.23464584350586e-05
1111;0.0026822566986083986;0.0024791717529296874
1112;0.00970630645751953;0.00853281021118164
1113;9.799003601074219e-05;0.00012373924255371094
1114;0.00019025802612304688;0.00011539459228515625
1115;0.00013399124145507812;0.00010967254638671875
1116;0.00011841456095377605;0.00011118253072102864
1117;0.003251791000366211;0.002236664295196533
1118;0.00010788440704345703;7.224082946777344e-05
1119;0.0004413604736328125;0.00039534568786621095
1120;0.00019073486328125;0.00012493133544921875
1121;8.177757263183594e-05;6.604194641113281e-05
1122;0.000176239013671875;0.0001423358917236328
1123;0.0004627704620361328;0.0003921985626220703
1124;6.473064422607422e-05;6.723403930664062e-05
1125;0.00017011165618896484;0.00013172626495361328
1126;0.00012159347534179688;7.677078247070312e-05
1127;0.00011348724365234375;5.960464477539062e-05
1128;0.00013299783070882162;0.00012099742889404297
1129;0.0002963145573933919;0.00021497408548990885
1130;0.00018095970153808594;0.00013518333435058594
1131;0.00011962652206420898;0.00010377168655395508
1132;0.045615434646606445;0.059746503829956055
1133;9.179115295410156e-05;7.009506225585938e-05
1134;2.675577441851298;4.018531521161397
1135;0.2606424225701226;0.3384812143113878
1136;9.751319885253906e-05;8.678436279296875e-05
1137;0.00020813941955566406;0.00012350082397460938
1138;0.00045688947041829425;0.00044091542561848957
1139;7.331371307373047e-05;6.54458999633789e-05
1140;0.0005884647369384765;0.0005726337432861329
1141;0.010893481118338448;0.011621747698102678
1142;0.0005214810371398926;0.0006205737590789795
1143;0.000102996826171875;8.630752563476562e-05
1144;0.00010538101196289062;0.00011181831359863281
1145;0.0001838207244873047;0.00011944770812988281
1146;7.95125961303711e-05;7.37905502319336e-05
1147;8.535385131835938e-05;0.00017547607421875
1148;9.834766387939453e-05;5.900859832763672e-05
1149;7.510185241699219e-05;0.00017762184143066406
1150;0.012972513834635416;0.019373218218485515
1151;0.0030631224314371743;0.0029918882581922743
1152;0.0005324840545654297;0.0005954265594482422
1153;0.00044733285903930664;0.00038105249404907227
1154;0.0009380578994750977;0.0005824565887451172
1155;0.00014853477478027344;0.00013899803161621094
1156;7.617473602294922e-05;7.18832015991211e-05
1157;0.00013208389282226562;0.00011897087097167969
1158;0.00011587142944335938;0.00011849403381347656
1159;0.00010498364766438802;9.751319885253906e-05
1160;0.0002483526865641276;0.00019860267639160156
1161;0.00020062923431396484;0.00014400482177734375
1162;9.306271870930989e-05;8.455912272135417e-05
1163;0.00042128562927246094;0.00039267539978027344
1164;7.605552673339844e-05;8.249282836914062e-05
1165;6.818771362304688e-05;6.333986918131511e-05
1166;8.630752563476562e-05;6.095568339029948e-05
1167;0.00023174285888671875;0.0002480745315551758
1168;0.00027028719584147137;0.0002124309539794922
1169;0.0023917357126871743;0.003901958465576172
1170;0.0001347064971923828;0.00012350082397460938
1171;0.04095649719238281;0.04934120178222656
1172;0.008160543441772462;0.008174943923950195
1173;9.322166442871094e-05;6.151199340820312e-05
1174;0.00019979476928710938;0.0003380775451660156
1175;0.0009249846140543619;0.001095136006673177
1176;9.900331497192383e-05;9.1552734375e-05
1177;0.0074204206466674805;0.006012082099914551
1178;0.0018525123596191406;0.0019042491912841797
1179;0.0008245706558227539;0.0009980201721191406
1180;9.870529174804688e-05;0.0001010894775390625
1181;0.00012183189392089844;0.00011050701141357422
1182;8.404254913330078e-05;5.5789947509765625e-05
1183;0.002651691436767578;0.005386749903361003
1184;0.09412495295206706;0.09769364198048909
1185;0.006820249557495117;0.008492374420166015
1186;9.822845458984375e-05;8.654594421386719e-05
1187;0.00017595291137695312;0.0001423358917236328
1188;9.910265604654948e-05;7.724761962890625e-05
1189;0.00012552738189697266;0.0001277923583984375
1190;8.273124694824219e-05;8.296966552734375e-05
1191;0.00016407171885172525;0.00015866756439208984
1192;8.654594421386719e-05;7.43865966796875e-05
1193;0.00047898292541503906;0.0004537502924601237
1194;0.002483773231506348;0.002452850341796875
1195;0.0004877448081970215;0.0004794001579284668
1196;8.618831634521484e-05;7.700920104980469e-05
1197;9.465217590332031e-05;7.605552673339844e-05
1198;7.212162017822266e-05;6.67572021484375e-05
1199;5.817413330078125e-05;5.125999450683594e-05
1200;9.40561294555664e-05;8.463859558105469e-05
1201;0.00044838587443033856;0.0004080931345621745
1202;0.00014058748881022135;7.875760396321615e-05
1203;0.0006145636240641276;0.0004780292510986328
1204;9.191036224365234e-05;0.00011014938354492188
1205;0.8183305263519287;1.1921873092651367
1206;0.001562674840291341;0.0019716819127400718
1207;7.963180541992188e-05;8.273124694824219e-05
1208;0.00023627281188964844;0.00023221969604492188
1209;7.414817810058594e-05;6.687641143798828e-05
1210;6.639957427978516e-05;7.784366607666016e-05
1211;0.00012048085530598958;0.00010744730631510417
1212;8.761882781982422e-05;7.784366607666016e-05
1213;8.296966552734375e-05;0.00010538101196289062
1214;0.00019073486328125;0.0001239776611328125
1215;0.00010323524475097656;8.547306060791016e-05
1216;6.341934204101562e-05;9.584426879882812e-05
1217;0.10900635719299316;0.11517202854156494
1218;0.00013256072998046875;0.00013494491577148438
1219;0.000557859738667806;0.0005755821863810221
1220;8.511543273925781e-05;7.05718994140625e-05
1221;0.00046571095784505207;0.0005625883738199869
1222;0.00012302398681640625;0.00011157989501953125
1223;7.033348083496094e-05;6.031990051269531e-05
1224;0.00010991096496582031;0.00010061264038085938
1225;6.890296936035156e-05;6.914138793945312e-05
1226;7.041295369466147e-05;5.968411763509115e-05
1227;0.019286781549453735;0.021249055862426758
1228;7.963180541992188e-05;8.273124694824219e-05
1229;9.131431579589844e-05;7.081031799316406e-05
1230;6.99460506439209e-05;6.86347484588623e-05
1231;0.00014257431030273438;0.00013339519500732422
1232;0.0028302669525146484;0.0018688440322875977
1233;0.000110626220703125;0.00010132789611816406
1234;0.00010073184967041016;8.237361907958984e-05
1235;0.0007303442273821149;0.0006519045148577009
1236;0.00010514259338378906;0.00012445449829101562
1237;1.675511462347848;1.6336814505713326
1238;9.036064147949219e-05;8.424123128255208e-05
1239;9.544690450032552e-05;0.002250035603841146
1240;7.128715515136719e-05;6.389617919921875e-05
1241;0.00012540817260742188;6.80685043334961e-05
1242;0.0003865957260131836;0.00017464160919189453
1243;9.528795878092448e-05;6.937980651855469e-05
1244;0.00033164024353027344;0.0003331899642944336
1245;0.00023136138916015624;0.00018525123596191406
1246;0.00020456314086914062;0.00010383129119873047
1247;6.739298502604167e-05;6.103515625e-05
1248;7.200241088867188e-05;7.450580596923828e-05
1249;0.00027561187744140625;0.0002658367156982422
1250;0.00013855787423940806;0.0001334227048433744
1251;0.0034987926483154297;0.00334012508392334
1252;0.0008751749992370605;0.0009999275207519531
1253;0.00022749106089274088;0.0002485911051432292
1254;8.161862691243489e-05;6.008148193359375e-05
1255;7.87973403930664e-05;8.165836334228516e-05
1256;0.00012665987014770508;0.00011014938354492188
1257;0.0001659393310546875;0.0002532005310058594
1258;9.119510650634766e-05;9.322166442871094e-05
1259;0.10968573888142903;0.12328179677327473
1260;0.00015020370483398438;0.0001399517059326172
1261;8.702278137207031e-05;7.510185241699219e-05
1262;0.00010335445404052734;9.250640869140625e-05
1263;0.00012230873107910156;0.00011181831359863281
1264;0.00013840198516845703;0.00011980533599853516
1265;8.285045623779297e-05;6.335973739624023e-05
1266;0.00022494792938232422;0.00024080276489257812
1267;0.04097342491149902;0.04338717460632324
1268;7.05718994140625e-05;6.031990051269531e-05
1269;7.808208465576172e-05;7.522106170654297e-05
1270;0.00010047640119280134;8.405957903180803e-05
1271;6.031990051269531e-05;5.451838175455729e-05
1272;0.00030815601348876953;0.0002371072769165039
1273;8.916854858398438e-05;8.845329284667969e-05
1274;0.0001087188720703125;8.630752563476562e-05
1275;8.765856424967448e-05;0.00012167294820149739
1276;0.00010442733764648438;7.239977518717448e-05
1277;8.660554885864258e-05;7.623434066772461e-05
1278;0.00025725364685058594;0.0003197193145751953
1279;0.00012421607971191406;0.00011682510375976562
1280;0.0001270771026611328;0.00011548995971679687
1281;0.00012958049774169922;0.00011628866195678711
1282;9.66787338256836e-05;9.942054748535156e-05
1283;9.262561798095703e-05;8.308887481689453e-05
1284;0.00022161006927490234;0.0002301931381225586
1285;0.0016014575958251953;0.000893712043762207
1286;0.00010307629903157552;8.726119995117188e-05
1287;0.00021696090698242188;0.0001933574676513672
1288;0.0004577977316720145;0.0006137916019984654
1289;7.021427154541016e-05;7.331371307373047e-05
1290;8.90493392944336e-05;6.520748138427734e-05
1291;0.00015354156494140625;9.374618530273437e-05
1292;0.00012135505676269531;0.00021219253540039062
1293;7.181167602539062e-05;5.502700805664063e-05
1294;0.00011324882507324219;8.225440979003906e-05
1295;6.723403930664062e-05;0.00011356671651204427
1296;0.00017817815144856772;0.00016411145528157553
1297;6.538629531860352e-05;6.401538848876953e-05
1298;0.0004663944244384766;0.00044007301330566405
1299;6.588300069173177e-05;6.731351216634114e-05
1300;0.12493467330932617;0.12009739875793457
1301;9.441375732421875e-05;7.677078247070312e-05
1302;8.249282836914062e-05;0.0001423358917236328
1303;0.00013780593872070312;0.00012242794036865234
1304;0.0023033618927001953;0.002308368682861328
1305;9.989738464355469e-05;7.593631744384766e-05
1306;0.00013113021850585938;0.00011897087097167969
1307;16.634117977959768;26.194422245025635
1308;0.0002504984537760417;0.00022896130879720053
1309;0.00020933151245117188;0.0002117156982421875
1310;0.00012087821960449219;0.00014162063598632812
1311;0.00016617774963378906;0.00014925003051757812
1312;7.05718994140625e-05;6.874402364095052e-05
1313;8.392333984375e-05;7.851918538411458e-05
1314;0.0008320013682047526;0.00048200289408365887
1315;8.726119995117188e-05;5.936622619628906e-05
1316;0.00010458628336588542;9.171168009440105e-05
1317;5.626678466796875e-05;5.7816505432128906e-05
1318;0.00010085105895996094;9.1552734375e-05
1319;0.0001270771026611328;0.00011682510375976562
1320;0.0009529590606689453;0.0015485286712646484
1321;0.00015246868133544922;0.0001537799835205078
1322;0.00025969743728637695;0.00023889541625976562
1323;5.0491756863064235e-05;4.99884287516276e-05
1324;0.001233518123626709;0.001353442668914795
1325;0.00012862682342529297;0.00011837482452392578
1326;0.00010848045349121094;0.00010228157043457031
1327;0.01284721919468471;0.012600932802472795
1328;0.002096891403198242;0.0020499229431152344
1329;7.534027099609375e-05;6.4849853515625e-05
1330;6.604194641113281e-05;5.602836608886719e-05
1331;0.00012510163443429128;0.00011617796761648995
1332;0.7763838768005371;1.1873712539672852
1333;0.2299993567996555;0.2514037556118435
1334;8.177757263183594e-05;6.934007008870442e-05
1335;6.753206253051758e-05;6.181001663208008e-05
1336;8.69433085123698e-05;6.516774495442708e-05
1337;9.338061014811198e-05;8.002916971842448e-05
1338;0.00016236305236816406;0.0001446406046549479
1339;6.99758529663086e-05;6.99162483215332e-05
1340;0.00011861324310302734;9.465217590332031e-05
1341;0.00019097328186035156;0.00010073184967041016
1342;0.0001938343048095703;0.00025343894958496094
1343;9.47713851928711e-05;8.380413055419922e-05
1344;0.05772646268208822;0.054274797439575195
1345;0.00011610984802246094;0.00010228157043457031
1346;0.00011777877807617188;7.271766662597656e-05
1347;0.6217169761657715;0.9424691200256348
1348;7.992982864379883e-05;6.961822509765625e-05
1349;0.9745511127554852;1.029071543527686
1350;7.224082946777344e-05;6.276369094848633e-05
1351;0.00011491775512695312;9.989738464355469e-05
1352;6.612141927083334e-05;6.635983784993489e-05
1353;0.0005405545234680176;0.0004921555519104004
1354;0.009774009386698404;0.009589155515034994
1355;0.0034322142601013184;0.004675388336181641
1356;0.002424144744873047;0.0022545814514160155
1357;0.002254676818847656;0.0021714210510253907
1358;0.00010263919830322266;8.559226989746094e-05
1359;5.991458892822266e-05;5.946159362792969e-05
1360;0.0005005995432535807;0.0007464090983072916
1361;0.015313029289245605;0.01570761203765869
1362;0.0001537799835205078;0.00013566017150878906
1363;0.00010335445404052734;9.524822235107422e-05
1364;0.002918422222137451;0.0031064748764038086
1365;0.013767099380493164;0.015899801254272462
1366;0.0004592736562093099;0.00045013427734375
1367;0.00013443827629089355;0.00014606118202209473
1368;8.45193862915039e-05;6.151199340820312e-05
1369;0.0001362887295809659;0.00011398575522682883
1370;8.893013000488281e-05;0.00013768672943115234
1371;0.0003676414489746094;0.0003428459167480469
1372;0.000153501828511556;0.00011392434438069661
1373;1.0662537928550475;1.0861129145468436
1374;0.0001073171352518016;9.538798496640962e-05
1375;7.11679458618164e-05;9.417533874511719e-05
1376;9.059906005859375e-05;6.937980651855469e-05
1377;8.20159912109375e-05;7.510185241699219e-05
1378;0.00021449724833170572;0.0001910527547200521
1379;0.00011458396911621094;0.0001201629638671875
1380;0.0005255341529846191;0.0005098581314086914
1381;6.74128532409668e-05;6.0439109802246094e-05
1382;0.00012413660685221353;0.00011428197224934895
1383;0.0005334615707397461;0.0005716085433959961
1384;0.00016808509826660156;0.0001627802848815918
1385;0.00011563301086425781;9.846687316894531e-05
1386;0.00020802021026611328;0.0002033710479736328
1387;0.05678503513336182;0.05912708044052124
1388;7.43865966796875e-05;8.034706115722656e-05
1389;0.00017038981119791666;6.993611653645834e-05
1390;9.72747802734375e-05;7.319450378417969e-05
1391;7.319450378417969e-05;7.534027099609375e-05
1392;0.00016342509876598012;0.00014482844959605825
1393;9.97781753540039e-05;9.655952453613281e-05
1394;0.00012564659118652344;0.0001150369644165039
1395;0.0008638501167297363;0.0008789896965026855
1396;0.0005266189575195313;0.00048820972442626954
1397;0.0001961390177408854;0.00020647048950195312
1398;8.159875869750977e-05;5.799531936645508e-05
1399;7.343292236328125e-05;9.012222290039062e-05
1400;0.0028525590896606445;0.004551291465759277
1401;0.00011932849884033203;9.715557098388672e-05
1402;0.00010061264038085938;7.426738739013672e-05
1403;0.00012342135111490885;0.00012795130411783853
1404;0.00010768572489420573;0.0001224676767985026
1405;0.0001081228256225586;7.855892181396484e-05
1406;0.00013756752014160156;0.00012743473052978516
1407;0.00011897087097167969;0.00010895729064941406
1408;9.942054748535156e-05;6.604194641113281e-05
1409;0.00225067138671875;0.002902825673421224
1410;0.00015616416931152344;0.00018262863159179688
1411;8.781750996907552e-05;7.836023966471355e-05
1412;0.0001232624053955078;0.0001270771026611328
1413;0.00011873245239257812;0.00012445449829101562
1414;0.006829500198364258;0.005732059478759766
1415;8.098284403483073e-05;6.437301635742188e-05
1416;0.0007861554622650146;0.0007325112819671631
1417;8.978843688964844e-05;8.411407470703125e-05
1418;9.624163309733073e-05;6.548563639322917e-05
1419;7.001558939615886e-05;7.200241088867188e-05
1420;0.00010442733764648438;9.279251098632812e-05
1421;5.072355270385742e-05;6.0617923736572266e-05
1422;7.915496826171875e-05;8.034706115722656e-05
1423;8.988380432128906e-05;7.402896881103516e-05
1424;8.189678192138672e-05;8.344650268554688e-05
1425;5.364418029785156e-05;4.482269287109375e-05
1426;0.00010293722152709961;8.565187454223633e-05
1427;0.00014511744181315103;0.00013216336568196615
1428;0.0001270771026611328;0.0001289844512939453
1429;0.00013327598571777344;0.00012925267219543457
1430;0.00010585784912109375;8.20159912109375e-05
1431;9.72747802734375e-05;0.00010132789611816406
1432;7.653236389160156e-05;7.343292236328125e-05
1433;0.0001270771026611328;7.987022399902344e-05
1434;0.00010228157043457031;8.690357208251953e-05
1435;0.0022646427154541016;0.002142047882080078
1436;0.0036177635192871094;0.003927310307820638
1437;7.843971252441406e-05;8.33272933959961e-05
1438;8.606910705566406e-05;7.176399230957031e-05
1439;0.0001453558603922526;0.00012580553690592447
1440;9.226799011230469e-05;6.401538848876953e-05
1441;0.00010857582092285156;0.00010085105895996094
1442;0.00033125877380371096;0.0003977775573730469
1443;0.34829819202423096;0.5531926155090332
1444;0.0030104584164089626;0.0030300087398952907
1445;0.0024096012115478516;0.0023836135864257813
1446;8.761882781982422e-05;7.68899917602539e-05
1447;0.0007883310317993164;0.0010454058647155762
1448;6.814002990722657e-05;6.947517395019531e-05
1449;0.0001233816146850586;9.453296661376953e-05
1450;0.00010204315185546875;8.046627044677734e-05
1451;0.008023738861083984;0.012567281723022461
1452;9.083747863769531e-05;0.00014901161193847656
1453;0.00010216236114501953;9.381771087646484e-05
1454;0.002507805824279785;0.002562403678894043
1455;0.012490606307983399;0.012611055374145507
1456;0.00043503443400065106;0.00046817461649576825
1457;0.00012612342834472656;0.00011730194091796875
1458;0.00038433074951171875;0.0003821055094401042
1459;0.0001377264658610026;7.232030232747395e-05
1460;0.00011265277862548828;0.00012481212615966797
1461;0.00015270709991455078;0.00015032291412353516
1462;0.00021529197692871094;0.00018858909606933594
1463;7.617473602294922e-05;6.341934204101562e-05
1464;9.799003601074219e-05;8.797645568847656e-05
1465;7.033348083496094e-05;6.246566772460938e-05
1466;7.18832015991211e-05;6.175041198730469e-05
1467;0.00016701221466064453;0.00014525651931762695
1468;0.00021636486053466797;0.00010907649993896484
1469;0.002530336380004883;0.00372161865234375
1470;0.0002143383026123047;0.00015687942504882812
1471;5.751848220825195e-05;5.307793617248535e-05
1472;0.0243380069732666;0.03131532669067383
1473;0.0003962516784667969;0.00034630298614501953
1474;5.53131103515625e-05;5.841255187988281e-05
1475;0.00020456314086914062;0.00018024444580078125
1476;8.273124694824219e-05;9.441375732421875e-05
1477;0.4486524860064189;0.44076550006866455
1478;0.00016760826110839844;0.0001373291015625
1479;0.00012922286987304688;0.00011706352233886719
1480;0.00010347366333007812;9.226799011230469e-05
1481;8.869171142578125e-05;7.236003875732422e-05
1482;8.869171142578125e-05;7.82012939453125e-05
1483;0.003420489174979074;0.0033775397709437777
1484;0.00017595291137695312;0.0001914501190185547
1485;0.009851932525634766;0.009933369500296456
1486;7.772445678710938e-05;7.2479248046875e-05
1487;8.797645568847656e-05;6.985664367675781e-05
1488;9.179115295410156e-05;0.00011777877807617188
1489;0.0006349086761474609;0.0005979537963867188
1490;8.543332417805989e-05;6.44524892171224e-05
1491;6.0558319091796875e-05;7.430712381998698e-05
1492;0.012856781482696533;0.012836545705795288
1493;0.00020635128021240234;0.00017309188842773438
1494;6.54458999633789e-05;0.00010335445404052734
1495;0.00013979276021321615;0.00012048085530598958
1496;55.61645897229513;62.1947717666626
1497;0.00012969970703125;0.00010752677917480469
1498;6.914138793945312e-05;7.033348083496094e-05
1499;0.00011730194091796875;6.222724914550781e-05
1500;0.0005128383636474609;0.0004876852035522461
1501;0.0029985904693603516;0.0031485557556152344
1502;0.02203989028930664;0.023570966720581055
1503;9.435415267944336e-05;7.56978988647461e-05
1504;7.239977518717448e-05;6.67572021484375e-05
1505;0.00013047456741333008;0.00011396408081054688
1506;6.513590075752952;8.929157755591653
1507;0.00010180473327636719;9.113550186157227e-05
1508;0.0031042575836181642;0.002890920639038086
1509;0.0098495086034139;0.009650945663452148
1510;0.0001628398895263672;0.0002903938293457031
1511;0.0001176595687866211;0.00011515617370605469
1512;0.0002021193504333496;0.00010412931442260742
1513;9.560585021972656e-05;8.559226989746094e-05
1514;0.00018036365509033203;0.00012683868408203125
1515;9.34600830078125e-05;8.606910705566406e-05
1516;0.00014472007751464844;0.000133514404296875
1517;0.0022671699523925783;0.0023368358612060546
1518;0.0008389155069986979;0.0008700688680013021
1519;8.273124694824219e-05;7.331371307373047e-05
1520;0.0001709461212158203;0.0001647472381591797
1521;0.6235671043395996;0.9335591793060303
1522;7.152557373046875e-05;6.639957427978516e-05
1523;9.465217590332031e-05;8.726119995117188e-05
1524;0.00011038780212402344;0.0001004934310913086
1525;0.0017386078834533691;0.0016722679138183594
1526;7.2479248046875e-05;8.118152618408203e-05
1527;9.918212890625e-05;8.547306060791016e-05
1528;0.00011622905731201172;7.319450378417969e-05
1529;0.0001430511474609375;8.630752563476562e-05
1530;0.00020583470662434897;0.0001331965128580729
1531;0.0003782908121744792;0.0003624359766642253
1532;0.0002772808074951172;0.0002732276916503906
1533;0.0001399517059326172;0.00010156631469726562
1534;0.010010361671447754;0.009852886199951172
1535;0.00028674742754767924;0.0002744899076573989
1536;0.00031381845474243164;0.00039130449295043945
1537;0.00014901161193847656;0.00012993812561035156
1538;0.0001380443572998047;8.940696716308594e-05
1539;8.869171142578125e-05;7.796287536621094e-05
1540;0.0002930164337158203;0.0003148317337036133
1541;5.389849344889323e-05;5.000432332356771e-05
1542;8.994340896606445e-05;8.52346420288086e-05
1543;6.22868537902832e-05;6.473064422607422e-05
1544;0.007588911056518555;0.007637405395507812
1545;0.00011992454528808594;0.00010371208190917969
1546;0.00011014938354492188;0.00011404355367024739
1547;0.00312727689743042;0.0032054781913757324
1548;0.000171661376953125;0.000156402587890625
1549;0.012296199798583984;0.015904664993286133
1550;6.92605972290039e-05;6.580352783203125e-05
1551;0.00011057853698730469;9.031295776367188e-05
1552;0.0002396106719970703;0.0001373291015625
1553;0.00012111663818359375;0.0001062154769897461
1554;8.96453857421875e-05;8.249282836914062e-05
1555;0.0006437301635742188;0.0006545782089233398
1556;0.000225067138671875;0.00016105175018310547
1557;0.0007617473602294922;0.0008175373077392578
1558;0.09040937423706055;0.08045928478240967
1559;9.894371032714844e-05;8.7738037109375e-05
1560;0.00011622905731201172;0.00010824203491210938
1561;9.377797444661458e-05;9.417533874511719e-05
1562;7.637341817220053e-05;6.286303202311198e-05
1563;0.0001246929168701172;0.00010418891906738281
1564;0.0018844008445739746;0.001855611801147461
1565;0.001611789067586263;0.0013488133748372395
1566;0.027431964874267578;0.031360745429992676
1567;0.0007725059986114502;0.0005873739719390869
1568;6.731351216634114e-05;6.167093912760417e-05
1569;0.0014787912368774414;0.0017479658126831055
1570;0.00014257431030273438;0.00012254714965820312
1571;8.883476257324219e-05;9.779930114746093e-05
1572;9.381771087646484e-05;8.654594421386719e-05
1573;0.00015072822570800782;0.00012559890747070311
1574;0.00010466575622558594;9.059906005859375e-05
1575;0.00013887882232666016;0.00012308359146118164
1576;0.00020903348922729492;0.00010633468627929688
1577;0.00023571650187174478;0.00021036465962727865
1578;0.00012683868408203125;8.511543273925781e-05
1579;0.00037741661071777344;0.00034809112548828125
1580;0.00014007091522216797;0.00013935565948486328
1581;8.273124694824219e-05;0.00010204315185546875
1582;8.20159912109375e-05;7.271766662597656e-05
1583;6.604194641113281e-05;5.91278076171875e-05
1584;0.00017118453979492188;0.0002644062042236328
1585;0.00014138221740722656;0.00012183189392089844
1586;0.00021799405415852865;0.0001152356465657552
1587;0.00020241737365722656;0.00012242794036865234
1588;0.00012121200561523437;0.00011439323425292969
1589;0.00010442733764648438;6.151199340820312e-05
1590;0.00013415018717447916;0.00012612342834472656
1591;0.00011622905731201172;0.00010585784912109375
1592;0.00012509028116861978;9.528795878092447e-05
1593;0.0006029605865478516;0.000687559445699056
1594;0.0001971721649169922;0.00021767616271972656
1595;0.00010675191879272461;9.542703628540039e-05
1596;0.00011467933654785156;0.00010859966278076172
1597;5.825360616048177e-05;5.523363749186198e-05
1598;0.00030541419982910156;0.00033020973205566406
1599;0.0063190460205078125;0.010205507278442383
1600;0.010900348424911499;0.010850578546524048
1601;0.00017058849334716797;0.00015532970428466797
1602;0.0004227757453918457;0.0003978610038757324
1603;4.971800963083903;5.743949015935262
1604;0.00044403076171875;0.000396728515625
1605;0.00014543533325195312;0.00013566017150878906
1606;0.00012993812561035156;0.00024175643920898438
1607;0.10154823462168376;0.10034374396006267
1608;0.000382840633392334;0.0003870725631713867
1609;0.003295421600341797;0.003135522206624349
1610;7.355213165283203e-05;7.784366607666016e-05
1611;8.130073547363281e-05;7.402896881103516e-05
1612;0.0001380443572998047;0.00011372566223144531
1613;0.02905681398179796;0.03134618865119086
1614;6.520748138427734e-05;5.805492401123047e-05
1615;8.702278137207031e-05;6.222724914550781e-05
1616;0.00013275146484375;0.00011258125305175781
1617;0.0002567768096923828;0.0002338886260986328
1618;9.775161743164062e-05;9.107589721679688e-05
1619;9.036064147949219e-05;7.700920104980469e-05
1620;0.036862452824910484;0.048122525215148926
1621;8.0108642578125e-05;8.320808410644531e-05
1622;8.553266525268555e-05;8.976459503173828e-05
1623;0.00010979175567626953;0.00010001659393310547
1624;0.010817686716715494;0.014102697372436523
1625;0.8358784263784235;0.8289393836801703
1626;0.0001246929168701172;9.918212890625e-05
1627;0.0001509984334309896;0.00013446807861328125
1628;0.11883807182312012;0.0008115768432617188
1629;0.0022419520786830355;0.002165147236415318
1630;6.639957427978516e-05;6.0617923736572266e-05
1631;0.0002422332763671875;0.00015878677368164062
1632;0.0001289844512939453;0.00011706352233886719
1633;0.00017017126083374023;0.0001608133316040039
1634;0.00032389163970947266;0.0003223419189453125
1635;0.00013208389282226562;0.00011241436004638672
1636;0.0002732276916503906;8.046627044677734e-05
1637;0.00037781397501627606;0.00036215782165527344
1638;7.021427154541016e-05;5.968411763509115e-05
1639;0.0005464553833007812;0.0005265076955159506
1640;0.00012063980102539062;0.00011324882507324219
1641;0.0007057840173894709;0.0007123296911066228
1642;0.009725332260131836;0.009755849838256836
1643;0.00011181831359863281;8.344650268554688e-05
1644;8.527437845865886e-05;7.565816243489583e-05
1645;0.0030128955841064453;0.003164529800415039
1646;0.0002021193504333496;0.00016802549362182617
1647;8.45193862915039e-05;7.104873657226562e-05
1648;9.846687316894531e-05;7.510185241699219e-05
1649;0.0001621246337890625;0.00015115737915039062
1650;8.249282836914062e-05;7.462501525878906e-05
1651;0.00010704994201660156;9.942054748535156e-05
1652;0.0023050785064697267;0.002129650115966797
1653;7.939338684082031e-05;7.62939453125e-05
1654;0.0006413459777832031;0.0007004737854003906
1655;7.784366607666016e-05;8.52346420288086e-05
1656;0.050382137298583984;0.04527102197919573
1657;0.0019603967666625977;0.001931607723236084
1658;0.00011372566223144531;8.535385131835938e-05
1659;0.004091049495496248;0.004188223888999538
1660;0.0006252924601236979;0.0005976359049479166
1661;0.00029536088307698566;0.0002704461415608724
1662;0.0001385211944580078;0.00012159347534179688
1663;0.6179206371307373;0.9075043201446533
1664;9.72747802734375e-05;8.082389831542969e-05
1665;0.00017654895782470703;0.00022137165069580078
1666;0.00010418891906738281;0.00010085105895996094
1667;0.04077519310845269;0.04308904541863336
1668;8.130073547363281e-05;8.106231689453125e-05
1669;8.213520050048828e-05;6.540616353352864e-05
1670;0.00015020370483398438;0.00011467933654785156
1671;0.004258871078491211;0.0042296648025512695
1672;0.00012509028116861978;0.00011793772379557292
1673;9.679794311523438e-05;9.179115295410156e-05
1674;0.0002120335896809896;6.898244222005208e-05
1675;0.01614820957183838;0.02738320827484131
1676;7.843971252441406e-05;0.00010609626770019531
1677;0.00011402368545532227;0.00010693073272705078
1678;0.001341104507446289;0.0011421442031860352
1679;0.003576338291168213;0.004006743431091309
1680;0.00010097026824951172;9.59634780883789e-05
1681;0.000110626220703125;6.854534149169922e-05
1682;9.012222290039062e-05;8.249282836914062e-05
1683;0.0001422405242919922;0.00011878013610839843
1684;6.341934204101562e-05;5.4041544596354164e-05
1685;7.408857345581055e-05;7.95125961303711e-05
1686;0.009100627899169923;0.009563446044921875
1687;0.00014734268188476562;0.0002143383026123047
1688;0.00021469593048095703;0.00019299983978271484
1689;0.00020674864451090494;0.00019148985544840494
1690;0.00011348724365234375;6.890296936035156e-05
1691;8.726119995117188e-05;9.202957153320312e-05
1692;0.00011217594146728516;0.00010669231414794922
1693;0.00012618303298950195;0.00011652708053588867
1694;0.00016641616821289062;0.00013065338134765625
1695;0.0005140304565429688;0.0004827578862508138
1696;9.226799011230469e-05;9.179115295410156e-05
1697;6.890296936035156e-05;6.282329559326172e-05
1698;0.000202178955078125;0.00020074844360351562
1699;6.890296936035156e-05;5.0115585327148435e-05
1700;0.00018024444580078125;0.0001666545867919922
1701;0.29020559787750244;0.39501746495564777
1702;0.002481222152709961;0.0028460025787353516
1703;0.0001343250274658203;7.4005126953125e-05
1704;0.00020742416381835938;0.00019752979278564453
1705;0.000625398423936632;0.0007032818264431424
1706;7.271766662597656e-05;6.151199340820312e-05
1707;6.771087646484375e-05;6.047884623209635e-05
1708;0.0004711151123046875;0.000362396240234375
1709;8.92814837004009e-05;7.264237654836554e-05
1710;9.107589721679688e-05;8.130073547363281e-05
1711;7.814168930053711e-05;7.462501525878906e-05
1712;0.0006804806845528739;0.0006386893136160714
1713;0.00012373924255371094;0.00011873245239257812
1714;7.402896881103516e-05;5.817413330078125e-05
1715;0.00012135505676269531;0.00011467933654785156
1716;0.0004848480224609375;0.00044832229614257815
1717;0.0002875328063964844;0.00028514862060546875
1718;0.00011897087097167969;0.00010943412780761719
1719;0.00016570091247558594;0.0002124309539794922
1720;0.000125885009765625;0.00011086463928222656
1721;0.31982421875;0.4626803398132324
1722;0.00011730194091796875;8.177757263183594e-05
1723;0.00016145706176757814;0.00016345977783203126
1724;0.0010076363881429036;0.0009290377298990885
1725;0.00012230873107910156;0.00011527538299560547
1726;0.047947317361831665;0.04418599605560303
1727;9.918212890625e-05;9.834766387939453e-05
1728;0.00023406744003295898;0.00020617246627807617
1729;0.002584695816040039;0.0035042762756347656
1730;0.000255584716796875;0.00022172927856445312
1731;8.654594421386719e-05;0.00011348724365234375
1732;8.481740951538086e-05;6.473064422607422e-05
1733;0.0004565715789794922;0.0004596710205078125
1734;0.00013756752014160156;0.00013267993927001953
1735;0.0001550912857055664;0.0001634359359741211
1736;0.0001552104949951172;0.00014781951904296875
1737;0.0001334547996520996;0.0001214146614074707
1738;0.0001798868179321289;0.00021445751190185547
1739;0.00010728836059570312;0.00014209747314453125
1740;7.653236389160156e-05;8.52346420288086e-05
1741;0.02819681167602539;0.3518791198730469
1742;9.250640869140625e-05;8.094310760498047e-05
1743;0.21557879447937012;0.22892444783991034
1744;0.0004394054412841797;0.00039768218994140625
1745;0.0029397010803222656;0.0030986865361531577
1746;0.0001786947250366211;0.00016200542449951172
1747;0.00010275840759277344;0.00010633468627929688
1748;0.0004687309265136719;0.00047147274017333984
1749;6.524721781412761e-05;7.065137227376302e-05
1750;9.361902872721355e-05;7.907549540201823e-05
1751;8.952617645263672e-05;8.71419906616211e-05
1752;0.00013861656188964843;0.0001249074935913086
1753;0.0001773834228515625;0.00012745857238769532
1754;0.00011308987935384114;9.107589721679688e-05
1755;0.00011420249938964844;0.00010585784912109375
1756;0.014498631159464518;0.017069300015767414
1757;0.00015959739685058593;0.00022325515747070312
1758;0.00011277198791503906;0.00010561943054199219
1759;0.003750920295715332;0.003817141056060791
1760;0.00015592575073242188;0.0002429485321044922
1761;0.00016196568806966147;0.00010816256205240886
1762;9.059906005859375e-05;7.56978988647461e-05
1763;0.08211946487426758;0.07957446575164795
1764;0.0002806467168471392;0.0002930304583381204
1765;9.1552734375e-05;6.961822509765625e-05
1766;0.019378559929983958;0.019345385687691823
1767;0.00010323524475097656;0.00010347366333007812
1768;7.700920104980469e-05;6.61611557006836e-05
1769;6.667772928873698e-05;5.602836608886719e-05
1770;0.0002368291219075521;0.0002082983652750651
1771;0.0025931199391682944;0.0031213760375976562
1772;6.157159805297852e-05;5.7637691497802734e-05
1773;0.00010192394256591797;7.748603820800781e-05
1774;8.940696716308594e-05;8.20159912109375e-05
1775;5.4836273193359375e-05;0.0001031955083211263
1776;0.00047315491570366756;0.0004527833726671007
1777;0.00013113021850585938;7.37905502319336e-05
1778;8.185704549153645e-05;7.319450378417969e-05
1779;0.00021680196126302084;0.00020992755889892578
1780;0.00013959407806396484;0.00013005733489990234
1781;0.000655221939086914;0.0006225109100341797
1782;7.224082946777344e-05;8.761882781982422e-05
1783;7.867813110351562e-05;6.80685043334961e-05
1784;0.0007849931716918945;0.0007426142692565918
1785;0.0006762345631917318;0.0006995995839436849
1786;0.005539894104003906;0.005345900853474935
1787;1.0727455615997314;1.6402220726013184
1788;0.0001155535380045573;7.184346516927083e-05
1789;6.717443466186523e-05;6.80088996887207e-05
1790;9.834766387939453e-05;6.568431854248047e-05
1791;0.00014257431030273438;0.00011730194091796875
1792;9.66787338256836e-05;9.334087371826172e-05
1793;7.069110870361328e-05;9.131431579589844e-05
1794;0.0004068613052368164;0.0005249977111816406
1795;9.846687316894531e-05;9.763240814208984e-05
1796;0.010824322700500488;0.017002582550048828
1797;0.0006459236145019531;0.0006371021270751953
1798;8.702278137207031e-05;8.130073547363281e-05
1799;7.939338684082031e-05;7.414817810058594e-05
1800;0.00014090538024902344;9.894371032714844e-05
1801;6.99758529663086e-05;6.186962127685547e-05
1802;6.985664367675781e-05;6.324052810668945e-05
1803;0.0009808540344238281;0.0010554790496826172
1804;8.20159912109375e-05;9.417533874511719e-05
1805;8.189678192138672e-05;7.516145706176758e-05
1806;0.012549638748168945;0.013013243675231934
1807;0.00010514259338378906;8.26120376586914e-05
1808;0.00019073486328125;0.00011706352233886719
1809;0.102456357744005;0.09979825549655491
1810;6.572405497233073e-05;6.222724914550781e-05
1811;0.0002530415852864583;0.0001671314239501953
1812;0.0023314952850341797;0.0024381637573242187
1813;0.0001049041748046875;9.846687316894531e-05
1814;7.545948028564453e-05;6.23464584350586e-05
1815;0.00013518333435058594;0.00011754035949707031
1816;7.712841033935547e-05;6.341934204101562e-05
1817;0.00010716915130615234;0.0001232624053955078
1818;0.000293731689453125;0.0002727508544921875
1819;9.66787338256836e-05;8.672475814819336e-05
1820;5.042552947998047e-05;9.298324584960938e-05
1821;8.039474487304687e-05;7.567405700683593e-05
1822;0.00010544061660766602;0.00014525651931762695
1823;6.866455078125e-05;6.461143493652344e-05
1824;0.0006212537938898259;0.0006144913760098544
1825;0.0007619857788085938;0.00013506412506103516
1826;0.00036454200744628906;0.0003209114074707031
1827;0.0003056526184082031;0.00028777122497558594
1828;0.00012218952178955078;0.00010472536087036133
1829;0.00012254714965820312;0.00010728836059570312
1830;5.879402160644531e-05;5.68389892578125e-05
1831;7.033348083496094e-05;6.4849853515625e-05
1832;0.0001049041748046875;0.00012564659118652344
1833;7.212162017822266e-05;0.00010228157043457031
1834;0.0002168416976928711;0.00020556790488106863
1835;0.0002789497375488281;0.00028705596923828125
1836;0.06796262480995872;0.08444421941583807
1837;0.0005159378051757812;0.001108407974243164
1838;0.0008742809295654297;0.0008288383483886719
1839;7.653236389160156e-05;7.158517837524414e-05
1840;6.222724914550781e-05;7.605552673339844e-05
1841;0.00045680999755859375;0.0004137754440307617
1842;7.402896881103516e-05;6.461143493652344e-05
1843;9.322166442871094e-05;7.295608520507812e-05
1844;0.00011074542999267578;0.0001220703125
1845;0.00010609626770019531;0.00011563301086425781
1846;7.62939453125e-05;5.9723854064941406e-05
1847;0.045899033546447754;0.046610355377197266
1848;0.00019407272338867188;0.00018084049224853516
1849;0.00010085105895996094;8.71419906616211e-05
1850;0.0010252215645530007;0.0011305158788507636
1851;0.0001095136006673177;0.0001087188720703125
1852;0.00509990964617048;0.005572114671979632
1853;0.013215303421020508;0.013376156489054361
1854;0.70786452293396;0.9022028893232346
1855;0.005636010851178851;0.00544670649937221
1856;8.106231689453125e-05;8.940696716308594e-05
1857;0.0001049041748046875;0.0001087188720703125
1858;0.0001590251922607422;0.0001163482666015625
1859;0.01309290954044887;0.012493388993399484
1860;0.008988797664642334;0.010377228260040283
1861;7.319450378417969e-05;6.794929504394531e-05
1862;0.00019097328186035156;0.00011873245239257812
1863;0.0001709461212158203;0.00021958351135253906
1864;0.023952166239420574;0.024429957071940105
1865;4.681673916903409e-05;4.803050648082387e-05
1866;0.0001579920450846354;0.00014472007751464844
1867;0.00011944770812988281;0.0001010894775390625
1868;1.279102121080671;1.3696265816688538
1869;0.008823275566101074;0.01550912857055664
1870;0.00018167495727539062;0.00015263557434082032
1871;0.00010192394256591797;7.259845733642578e-05
1872;8.440017700195312e-05;7.802248001098633e-05
1873;6.961822509765625e-05;5.931854248046875e-05
1874;0.00055694580078125;0.0005741119384765625
1875;9.202957153320312e-05;8.404254913330078e-05
1876;7.610321044921875e-05;6.532669067382812e-05
1877;0.0007199287414550781;0.0007381439208984375
1878;0.006223440170288086;0.008878548940022787
1879;0.0003898143768310547;0.00045299530029296875
1880;0.0002170403798421224;0.00014281272888183594
1881;0.0001289844512939453;0.00010478496551513672
1882;0.00013816356658935547;0.00012767314910888672
1883;0.00010061264038085938;0.00018417835235595703
1884;8.344650268554688e-05;7.653236389160156e-05
1885;0.0004470944404602051;0.0005258917808532715
1886;5.745887756347656e-05;5.269050598144531e-05
1887;0.000247955322265625;0.0002867380777994792
1888;0.04599606990814209;0.05245339870452881
1889;7.088979085286458e-05;6.310145060221355e-05
1890;8.85327657063802e-05;0.00011285146077473958
1891;9.757280349731445e-05;8.100271224975586e-05
1892;0.0029999732971191405;0.003114604949951172
1893;8.749961853027344e-05;7.033348083496094e-05
1894;0.0024024009704589843;0.0022086620330810545
1895;8.654594421386719e-05;7.724761962890625e-05
1896;0.0001289844512939453;8.96453857421875e-05
1897;7.74065653483073e-05;6.67572021484375e-05
1898;0.00011539459228515625;0.00010514259338378906
1899;0.00021219253540039062;0.0003497600555419922
1900;0.0001347064971923828;0.00018390019734700522
1901;0.0001690387725830078;0.00013327598571777344
1902;9.584426879882812e-05;6.377696990966797e-05
1903;0.00016646385192871095;0.00014243125915527343
1904;0.01007544994354248;0.012294888496398926
1905;0.009052896499633789;0.008829689025878907
1906;7.786750793457032e-05;8.382797241210938e-05
1907;0.0005273024241129557;0.0005268255869547526
1908;7.295608520507812e-05;5.865097045898438e-05
1909;0.00016009807586669922;0.0001285076141357422
1910;0.00042682886123657227;0.00040835142135620117
1911;0.00012056032816569011;0.00010911623636881511
1912;0.00014662742614746094;0.0001227855682373047
1913;0.0002894401550292969;0.00027561187744140625
1914;0.00017078717549641928;0.00013740857442220053
1915;7.43865966796875e-05;7.510185241699219e-05
1916;0.00013017654418945312;7.677078247070312e-05
1917;0.00010514259338378906;9.965896606445312e-05
1918;8.285045623779297e-05;8.082389831542969e-05
1919;0.00032901763916015625;0.0003300905227661133
1920;0.0023984909057617188;0.002352476119995117
1921;0.002419710159301758;0.0022902488708496094
1922;0.00010085105895996094;0.0001239776611328125
1923;9.131431579589844e-05;8.96453857421875e-05
1924;0.00011157989501953125;0.00010204315185546875
1925;0.00013494491577148438;0.00011491775512695312
1926;0.0013424158096313477;0.0012682676315307617
1927;8.646647135416667e-05;7.62939453125e-05
1928;0.00010025501251220703;9.995698928833008e-05
1929;0.1023945411046346;0.11078226566314697
1930;7.62939453125e-05;6.31411870320638e-05
1931;0.0001538395881652832;0.00014907121658325195
1932;0.05136047999064128;0.04654955863952637
1933;0.0005526542663574219;0.0006051063537597656
1934;5.7077407836914064e-05;7.653236389160156e-05
1935;0.00016736984252929688;0.00021219253540039062
1936;8.20159912109375e-05;6.723403930664062e-05
1937;7.573763529459636e-05;8.344650268554688e-05
1938;0.0005623698234558105;0.0005090832710266113
1939;8.851289749145508e-05;4.673004150390625e-05
1940;8.153915405273438e-05;0.00013017654418945312
1941;6.866455078125e-05;5.638599395751953e-05
1942;0.00023216009140014648;0.00022453069686889648
1943;8.52346420288086e-05;6.091594696044922e-05
1944;0.04430231681236854;0.04326072105994591
1945;9.504954020182292e-05;7.74065653483073e-05
1946;0.00017571449279785156;0.00015938282012939453
1947;0.00016641616821289062;0.00015974044799804688
1948;0.00010395050048828125;7.581710815429688e-05
1949;9.250640869140625e-05;7.849931716918945e-05
1950;0.043984787804739814;0.049230950219290595
1951;0.00017082691192626953;0.00012493133544921875
1952;0.00012159347534179688;8.034706115722656e-05
1953;0.037542986869812014;0.03400607109069824
1954;0.00013339519500732422;8.034706115722656e-05
1955;0.00029341379801432293;0.0002899964650472005
1956;0.00011420249938964844;0.00010943412780761719
1957;0.00010508298873901367;0.00011247396469116211
1958;8.106231689453125e-05;0.00010704994201660156
1959;0.006212166377476284;0.007638181958879743
1960;0.00011718273162841797;0.00010406970977783203
1961;0.00013709068298339844;0.0001074075698852539
1962;7.200241088867188e-05;5.984306335449219e-05
1963;9.822845458984375e-05;7.975101470947266e-05
1964;0.05585277080535889;0.07476091384887695
1965;9.107589721679688e-05;7.82012939453125e-05
1966;8.499622344970703e-05;6.842613220214844e-05
1967;8.52346420288086e-05;7.37309455871582e-05
1968;0.009200970331827799;0.009224812189737955
1969;0.0001571178436279297;0.00014507770538330078
1970;0.0024522781372070313;0.002464914321899414
1971;7.963180541992188e-05;6.516774495442708e-05
1972;0.0001846949259440104;0.0001414616902669271
1973;0.005659434530470107;0.005293753412034776
1974;7.502237955729167e-05;6.850560506184895e-05
1975;0.0002989768981933594;0.0002808570861816406
1976;0.00010045369466145833;0.00010593732198079427
1977;7.224082946777344e-05;7.526079813639323e-05
1978;0.00011396408081054688;8.344650268554688e-05
1979;0.00013136863708496094;0.00011968612670898438
1980;0.40823817253112793;0.4017332394917806
1981;0.0001285076141357422;0.00013049443562825522
1982;0.0029473954981023617;0.002792510119351474
1983;0.00011146068572998047;0.00010895729064941406
1984;8.988380432128906e-05;9.751319885253906e-05
1985;9.322166442871094e-05;6.878376007080078e-05
1986;8.058547973632812e-05;7.62939453125e-05
1987;0.0001453558603922526;0.00013653437296549478
1988;0.00021409988403320312;0.0001150369644165039
1989;0.000110626220703125;9.317398071289063e-05
1990;0.00010561943054199219;5.91278076171875e-05
1991;0.00021576881408691406;0.0002117156982421875
1992;0.00016161373683384487;0.00015088490077427456
1993;0.0001709461212158203;7.367134094238281e-05
1994;0.00017750263214111328;0.0001741647720336914
1995;0.0007972121238708496;0.0007722973823547363
1996;0.0001513957977294922;0.0001312096913655599
1997;76.15492159478805;83.71186975170585
1998;0.004383455623279919;0.0038149573586203837
1999;0.0001779794692993164;0.00014507770538330078
2000;0.00010693073272705078;0.0001157522201538086
2001;0.00014893213907877603;0.00013359387715657553
2002;0.00010895729064941406;9.822845458984375e-05
2003;0.000133514404296875;0.00012063980102539062
2004;0.028432321548461915;0.03270840644836426
2005;0.00018779436747233072;0.00024930636088053387
2006;0.0001289844512939453;0.0001163482666015625
2007;0.00017102559407552084;0.00019343694051106772
2008;0.00014668703079223633;0.00021195411682128906
2009;0.0003501574198404948;0.0003505547841389974
2010;7.867813110351562e-05;5.2611033121744796e-05
2011;7.7056884765625e-05;6.37054443359375e-05
2012;0.005065727233886719;0.003181266784667969
2013;0.0004990816116333008;0.00046007633209228517
2014;0.00011777877807617188;8.797645568847656e-05
2015;0.00022113323211669922;0.00024318695068359375
2016;0.00015401840209960938;0.00013720989227294922
2017;6.566047668457031e-05;6.074905395507813e-05
2018;7.43865966796875e-05;5.594889322916667e-05
2019;6.222724914550781e-05;5.936622619628906e-05
2020;0.00012254714965820312;0.0001087188720703125
2021;0.0015916824340820312;0.0012476444244384766
2022;0.000823815663655599;0.0008525848388671875
2023;0.00011396408081054688;0.00011205673217773438
2024;0.0043250322341918945;0.007063031196594238
2025;9.250640869140625e-05;8.0108642578125e-05
2026;0.0002162456512451172;0.00022411346435546875
2027;0.0010025501251220703;0.0012487173080444336
2028;0.0002586841583251953;0.00022673606872558594
2029;9.691715240478516e-05;8.380413055419922e-05
2030;0.0012812614440917969;0.0012962818145751953
2031;0.013615608215332031;0.014837503433227539
2032;6.556510925292969e-05;7.891654968261719e-05
2033;0.00016891956329345703;0.00017702579498291016
2034;0.0001480579376220703;0.00014913082122802734
2035;6.80685043334961e-05;7.18832015991211e-05
2036;0.00014007091522216797;0.0002512931823730469
2037;9.083747863769531e-05;7.843971252441406e-05
2038;0.00020074844360351562;0.00017344951629638672
2039;0.0001834233601888021;0.00017595291137695312
2040;0.00011185805002848308;0.0001203616460164388
2041;8.066495259602864e-05;6.922086079915364e-05
2042;0.00011658668518066406;0.00010037422180175781
2043;0.0003821849822998047;0.0003581841786702474
2044;0.0001747608184814453;9.560585021972656e-05
2045;9.951591491699218e-05;9.222030639648438e-05
2046;0.0001605238233293806;0.00020739010402134487
2047;6.421407063802084e-05;6.548563639322917e-05
2048;0.000834345817565918;0.0008987188339233398
2049;7.812182108561198e-05;7.112820943196614e-05
2050;7.992982864379883e-05;7.730722427368164e-05
2051;0.0022672017415364585;0.0022102991739908853
2052;0.00022113323211669922;0.00018405914306640625
2053;0.00020962291293674044;0.00020048353407118056
2054;0.00010156631469726562;7.534027099609375e-05
2055;6.079673767089844e-05;6.270408630371094e-05
2056;0.0005113601684570313;0.0004458427429199219
2057;8.827447891235352e-05;6.431341171264648e-05
2058;0.00011849403381347656;8.606910705566406e-05
2059;0.0005316734313964844;0.0007745027542114258
2060;7.54992167154948e-05;6.492932637532552e-05
2061;0.009826143582661947;0.009798169136047363
2062;0.00018978118896484375;0.00017762184143066406
2063;0.00010991096496582031;9.369850158691406e-05
2064;0.0036346231188092914;0.00370509283883231
2065;9.584426879882812e-05;8.153915405273438e-05
2066;8.64267349243164e-05;6.973743438720703e-05
2067;8.958578109741211e-05;7.992982864379883e-05
2068;6.151199340820312e-05;5.602836608886719e-05
2069;0.0012900233268737793;0.0017511248588562012
2070;0.0001226663589477539;0.00010120868682861328
2071;21.747844099998474;20.454673647880554
2072;0.00015282630920410156;0.0001277923583984375
2073;9.715557098388672e-05;0.00014913082122802734
2074;7.176399230957031e-05;6.914138793945312e-05
2075;0.002251148223876953;0.0022747039794921873
2076;1.0398238386426653;1.529816014426095
2077;0.0001270771026611328;7.009506225585938e-05
2078;9.799003601074219e-05;9.489059448242188e-05
2079;0.07356854847499303;0.0766462939126151
2080;7.724761962890625e-05;7.319450378417969e-05
2081;0.0745396614074707;0.07866319020589192
2082;0.00010466575622558594;9.989738464355469e-05
2083;0.00015091896057128906;0.0001418590545654297
2084;0.03968485196431478;0.0435945192972819
2085;0.0002377033233642578;0.00021529197692871094
2086;0.0002587636311848958;0.000349124272664388
2087;6.512233189174108e-05;6.06604984828404e-05
2088;0.00019550323486328125;0.00017392635345458984
2089;0.0001125335693359375;7.605552673339844e-05
2090;0.0001062154769897461;9.906291961669922e-05
2091;7.224082946777344e-05;6.890296936035156e-05
2092;0.00016009807586669922;0.00014591217041015625
2093;0.0017016300788292517;0.0020825496086707483
2094;0.00012969970703125;0.00013506412506103516
2095;0.00042003393173217773;0.00038927793502807617
2096;6.826718648274739e-05;6.0399373372395836e-05
2097;7.021427154541016e-05;7.975101470947266e-05
2098;0.00012826919555664062;0.00012755393981933594
2099;8.85327657063802e-05;7.120768229166667e-05
2100;6.21477762858073e-05;6.171067555745442e-05
2101;0.0001220703125;6.723403930664062e-05
2102;0.00015592575073242188;0.0001342296600341797
2103;0.00043287277221679685;0.00042672157287597655
2104;0.0001863241195678711;0.00017309188842773438
2105;0.001757979393005371;0.0021718740463256836
2106;0.007945537567138672;0.007100820541381836
2107;6.729364395141602e-05;6.878376007080078e-05
2108;0.00011551380157470703;9.584426879882812e-05
2109;0.00022399425506591797;0.00023996829986572266
2110;8.702278137207031e-05;7.915496826171875e-05
2111;0.0029315948486328125;0.004105329513549805
